Host Galaxies of Type Ia Supernovae from the Nearby Supernova Factory

We present photometric and spectroscopic observations of galaxies hosting Type Ia supernovae (SNe Ia) observed by the Nearby Supernova Factory (SNfactory). Combining GALEX UV data with optical and near infrared photometry, we employ stellar population synthesis techniques to measure SN Ia host galaxy stellar masses, star-formation rates (SFRs), and reddening due to dust. We reinforce the key role of GALEX UV data in deriving accurate estimates of galaxy SFRs and dust extinction. Optical spectra of SN Ia host galaxies are fitted simultaneously for their stellar continua and emission lines fluxes, from which we derive high precision redshifts, gas-phase metallicities, and Halpha-based SFRs. With these data we show that SN Ia host galaxies present tight agreement with the fiducial galaxy mass-metallicity relation from SDSS for stellar masses log(M_*/M_Sun)>8.5 where the relation is well-defined. The star-formation activity of SN Ia host galaxies is consistent with a sample of comparable SDSS field galaxies, though this comparison is limited by systematic uncertainties in SFR measurements. Our analysis indicates that SN Ia host galaxies are, on average, typical representatives of normal field galaxies.

==> table1_long.txt <==
\begin{deluxetable*}{lllll}
\tablecaption{\snf\ \snia\ Host Galaxy Properties}
\tablewidth{0pt}
\tabletypesize{\normalsize}
\label{tab:host_info}
\tablehead{
\colhead{SN Name} &
\colhead{Host Coords} &
\colhead{Redshift (Helio.)} &
\colhead{Reference} &
\colhead{Discoverer}}
\startdata
SNF20050519-000 & 21:35:52.58 -26:27:06.1 & $0.03040 \pm 0.00500$ &    & SNF\\
SNF20050621-001 & 20:45:17.18 -03:49:37.5 & $0.12072 \pm 0.00011$ &    & SNF\\
SNF20050624-000 & 17:34:46.48 -02:21:26.2 & $0.06719 \pm 0.00009$ &    & SNF\\
SNF20050704-008 & 22:26:29.49 -16:41:38.4 & $0.11116 \pm 0.00005$ &    & SNF\\
SNF20050727-005 & 21:09:08.78 -15:38:45.9 & $0.08610 \pm 0.00007$ &    & SNF\\
SNF20050728-000 & 00:57:29.59 -22:35:15.3 & $0.04293 \pm 0.00009$ &    & SNF\\
SNF20050728-001 & 00:11:17.78 -28:54:45.3 & $0.05651 \pm 0.00010$ &  1 & SNF\\
SNF20050728-006 & 21:58:04.87 -14:00:01.8 & $0.05921 \pm 0.00007$ &    & SNF\\
SNF20050728-012 & 23:56:29.32 -22:49:32.1 & $0.07477 \pm 0.00250$ &    & SNF\\
SNF20050729-008 & 22:06:56.95 -09:29:30.4 & $0.08206 \pm 0.00005$ &    & SNF\\
SNF20050730-003 & 23:30:53.59 -02:56:04.9 & $0.01718 \pm 0.00008$ &    & SNF\\
SNF20050731-005 & 22:29:57.50 +02:23:00.6 & $0.06746 \pm 0.00007$ &    & SNF\\
SNF20050731-011 & 22:10:56.42 -06:30:38.1 & $0.05913 \pm 0.00006$ &    & SNF\\
SNF20050805-008 & 21:17:32.59 -19:41:28.3 & $0.10603 \pm 0.00007$ &    & SNF\\
SNF20050820-004 & 00:29:43.15 +11:55:27.8 & $0.11482 \pm 0.00194$ &    & SNF\\
SNF20050821-004 & 00:25:05.08 +25:31:41.5 & $0.11021 \pm 0.00176$ &    & SNF\\
SNF20050821-007 & 01:30:29.25 +09:14:24.7 & $0.05930 \pm 0.00008$ &    & SNF\\
SNF20050822-000 & 21:44:44.90 -07:34:08.0 & $0.13783 \pm 0.00012$ &    & SNF\\
SNF20050822-004 & 01:44:48.12 +30:53:23.6 & $0.09907 \pm 0.00228$ &    & SNF\\
SNF20050824-002 & 22:19:42.62 -07:44:45.9 & $0.12423 \pm 0.00005$ &    & SNF\\
SNF20050826-004 & 22:15:59.92 -01:36:38.5 & $0.09926 \pm 0.00010$ &    & SNF\\
SNF20050826-010 & 23:31:43.03 -06:02:06.7 & $0.02148 \pm 0.00008$ &    & SNF\\
SNF20050828-001 & 22:05:21.52 +03:21:34.9 & $0.08082 \pm 0.00009$ &    & SNF\\
SNF20050828-003 & 00:19:39.86 +26:45:48.9 & $0.06753 \pm 0.00010$ &    & SNF\\
SNF20050829-003 & 22:26:52.51 +10:29:22.5 & $0.04527 \pm 0.00031$ &    & SNF\\
SNF20050903-000 & 01:37:18.12 +21:37:40.0 & $0.08855 \pm 0.00009$ &    & SNF\\
SNF20050919-000 & 03:58:13.60 -05:54:26.6 & $0.03723 \pm 0.00009$ &    & SNF\\
SNF20050924-004 & 00:59:30.43 -02:47:10.6 & $0.08929 \pm 0.00005$ &    & SNF\\
SNF20050925-010 & 00:09:22.53 -01:50:16.4 & $0.03787 \pm 0.00005$ &    & SNF\\
SNF20050926-002 & 00:16:47.92 +18:20:46.3 & $0.11472 \pm 0.00215$ &    & SNF\\
SNF20050927-005 & 02:36:38.25 +08:38:33.7 & $0.04038 \pm 0.00007$ &    & SNF\\
SNF20050927-008 & 02:56:29.16 +06:11:39.1 & $0.02400 \pm 0.00500$ &    & SNF\\
SNF20050928-001 & 03:08:48.36 -07:02:27.6 & $0.02891 \pm 0.00005$ &    & SNF\\
SNF20050929-004 & 01:16:12.76 +00:47:25.4 & $0.08644 \pm 0.00005$ &    & SNF\\
SNF20051002-006 & 00:31:31.34 +19:32:08.1 & $0.11131 \pm 0.00116$ &    & SNF\\
SNF20051003-002 & 02:26:38.49 +35:50:44.5 & $0.06075 \pm 0.00011$ &    & SNF\\
SNF20051003-003 & 02:31:04.29 +27:41:57.1 & $0.01537 \pm 0.00005$ &    & SNF\\
SNF20051003-004 & 02:27:43.32 +28:10:37.5 & $0.03449 \pm 0.00500$ &    & SNF\\
SNF20051004-001 & 03:39:23.95 +35:02:45.6 & $0.00906 \pm 0.00007$ &    & SNF\\
SNF20051006-001 & 22:30:41.23 -00:46:35.7 & $0.08996 \pm 0.00010$ &    & SNF\\
SNF20051020-000 & 04:13:05.54 -25:04:01.9 & $0.06500 \pm 0.00500$ &    & SNF\\
SNF20051023-000 & 02:41:01.17 +16:42:43.5 & $0.07428 \pm 0.00015$ &    & SNF\\
SNF20051023-005 & 03:06:55.41 +18:28:38.2 & $0.11269 \pm 0.00172$ &    & SNF\\
SNF20051031-002 & 03:10:20.49 -11:26:58.2 & $0.07770 \pm 0.00197$ &    & SNF\\
SNF20051113-000 & 04:30:09.28 -17:38:25.0 & $0.08279 \pm 0.00010$ &    & SNF\\
SNF20051113-003 & 09:37:47.37 +00:14:53.5 & $0.11300 \pm 0.00500$ &    & SNF\\
SNF20051119-004 & 08:34:11.40 +06:16:34.3 & $0.07200 \pm 0.00500$ &    & SNF\\
SNF20051120-005 & 09:36:06.02 +24:24:17.2 & $0.07052 \pm 0.00005$ &    & SNF\\
SNF20051121-001 & 09:28:52.05 -12:53:50.2 & $0.04147 \pm 0.00005$ &    & SNF\\
SNF20060112-001 & 09:44:21.07 +16:33:56.5 & $0.04362 \pm 0.00006$ &    & SNF\\
SNF20060112-008 & 12:22:37.68 +14:36:22.6 & $0.08254 \pm 0.00005$ &    & SNF\\
SNF20060118-002 & 07:22:54.43 +34:24:53.2 & $0.03547 \pm 0.00007$ &    & SNF\\
SNF20060125-004 & 11:42:24.67 +20:07:07.6 & $0.01995 \pm 0.00005$ &    & SNF\\
SNF20060208-002 & 08:49:44.01 +12:17:55.6 & $0.05053 \pm 0.00010$ &    & SNF\\
SNF20060209-003 & 13:46:13.87 -09:07:55.2 & $0.05305 \pm 0.00008$ &    & SNF\\
SNF20060209-005 & 13:53:26.66 +05:12:27.0 & $0.00267 \pm 0.00005$ &    & SNF\\
SNF20060224-000 & 09:54:50.32 -11:01:47.2 & $0.12600 \pm 0.00500$ &    & SNF\\
SNF20060224-026 & 13:51:24.98 -11:15:23.4 & $0.10000 \pm 0.00500$ &    & SNF\\
SNF20060511-004 & 14:32:39.57 +21:00:05.4 & $0.07847 \pm 0.00158$ &    & SNF\\
SNF20060511-014 & 21:00:32.06 -24:37:02.2 & $0.04757 \pm 0.00129$ &    & SNF\\
SNF20060512-001 & 14:13:24.98 +17:46:59.8 & $0.03806 \pm 0.00005$ &    & SNF\\
SNF20060512-002 & 14:33:31.17 +17:01:12.0 & $0.05019 \pm 0.00008$ &    & SNF\\
SNF20060514-003 & 12:59:46.08 -03:10:13.8 & $0.08800 \pm 0.00500$ &    & SNF\\
SNF20060514-011 & 20:44:22.41 -10:13:33.6 & $0.11394 \pm 0.00007$ &    & SNF\\
SNF20060520-007 & 14:33:58.20 +03:47:49.2 & $0.03013 \pm 0.00089$ &    & SNF\\
SNF20060521-001 & 12:16:52.99 -03:15:28.8 & $0.06667 \pm 0.00159$ &    & SNF\\
SNF20060521-008 & 12:44:03.04 -05:06:33.8 & $0.05499 \pm 0.00179$ &    & SNF\\
SNF20060526-001 & 14:39:09.09 -25:42:48.6 & $0.05700 \pm 0.00500$ &    & SNF\\
SNF20060526-003 & 14:43:02.54 -18:52:37.9 & $0.07795 \pm 0.00007$ &    & SNF\\
SNF20060530-003 & 16:17:52.00 -00:19:57.3 & $0.05701 \pm 0.00008$ &    & SNF\\
SNF20060601-004 & 15:40:59.23 +20:58:58.0 & $0.12718 \pm 0.00013$ &    & SNF\\
SNF20060601-005 & 14:47:28.39 +22:24:10.4 & $0.15229 \pm 0.00006$ &    & SNF\\
SNF20060601-009 & 15:05:55.72 +21:12:43.9 & $0.09337 \pm 0.00005$ &    & SNF\\
SNF20060609-002 & 16:04:30.45 +17:28:07.3 & $0.03959 \pm 0.00005$ &    & SNF\\
SNF20060611-003 & 14:19:11.20 -06:04:10.9 & $0.05761 \pm 0.00006$ &    & SNF\\
SNF20060611-014 & 17:02:39.84 +02:03:42.1 & $0.09402 \pm 0.00009$ &    & SNF\\
SNF20060611-019 & 21:22:02.23 -12:20:07.8 & $0.10761 \pm 0.00008$ &    & SNF\\
SNF20060611-048 & 21:09:43.87 -11:58:11.2 & $0.03024 \pm 0.00009$ &    & SNF\\
SNF20060618-014 & 14:47:56.66 +02:52:18.1 & $0.06378 \pm 0.00007$ &    & SNF\\
SNF20060618-023 & 13:57:58.65 -03:57:30.6 & $0.11329 \pm 0.00005$ &    & SNF\\
SNF20060618-025 & 14:18:43.17 -03:06:10.8 & $0.09600 \pm 0.00500$ &    & SNF\\
SNF20060621-012 & 20:26:42.04 -12:12:28.4 & $0.06272 \pm 0.00009$ &    & SNF\\
SNF20060621-015 & 21:15:32.01 -13:24:05.4 & $0.05550 \pm 0.00005$ &    & SNF\\
SNF20060622-005 & 21:51:31.89 -13:37:26.7 & $0.11814 \pm 0.00006$ &    & SNF\\
SNF20060622-020 & 20:43:51.84 -24:21:39.2 & $0.08000 \pm 0.00500$ &    & SNF\\
SNF20060623-014 & 22:09:57.21 -11:14:55.6 & $0.08500 \pm 0.00500$ &    & SNF\\
SNF20060623-017 & 22:06:53.80 -07:49:33.9 & $0.05932 \pm 0.00005$ &    & SNF\\
SNF20060624-019 & 17:38:44.97 +04:11:50.2 & $0.07430 \pm 0.00006$ &    & SNF\\
SNF20060719-011 & 22:19:03.07 -16:29:54.9 & $0.03689 \pm 0.00005$ &    & SNF\\
SNF20060719-020 & 00:26:38.32 +02:59:42.7 & $0.05731 \pm 0.00010$ &    & SNF\\
SNF20060719-031 & 23:57:27.09 +01:40:46.2 & $0.11326 \pm 0.00500$ &    & SNF\\
SNF20060720-042 & 22:08:22.99 -10:18:22.6 & $0.08248 \pm 0.00006$ &    & SNF\\
SNF20060906-011 & 22:55:05.44 +21:06:01.8 & $0.07000 \pm 0.00500$ &    & SNF\\
SNF20060907-000 & 21:01:11.76 +21:24:01.8 & $0.05749 \pm 0.00007$ &    & SNF\\
SNF20060911-000 & 04:10:21.52 +13:28:26.7 & $0.03654 \pm 0.00010$ &    & SNF\\
SNF20060911-006 & 22:56:42.26 +03:31:31.8 & $0.12082 \pm 0.00005$ &    & SNF\\
SNF20060911-013 & 22:14:51.55 -10:03:35.2 & $0.10049 \pm 0.00008$ &    & SNF\\
SNF20060911-014 & 23:02:08.18 -04:25:21.3 & $0.09459 \pm 0.00016$ &    & SNF\\
SNF20060912-000 & 00:52:45.12 -08:17:11.4 & $0.07345 \pm 0.00011$ &    & SNF\\
SNF20060912-004 & 01:36:27.67 -05:40:21.3 & $0.07799 \pm 0.00013$ &    & SNF\\
SNF20060913-005 & 00:40:38.04 -03:06:44.6 & $0.03889 \pm 0.00023$ &    & SNF\\
SNF20060913-010 & 01:26:06.50 -05:44:00.6 & $0.09140 \pm 0.00005$ &    & SNF\\
SNF20060915-006 & 20:33:03.48 -26:12:37.8 & $0.08886 \pm 0.00007$ &    & SNF\\
SNF20060916-002 & 00:50:35.42 +04:47:40.5 & $0.07283 \pm 0.00009$ &    & SNF\\
SNF20060919-007 & 02:29:18.07 -02:12:46.4 & $0.07072 \pm 0.00005$ &    & SNF\\
SNF20060919-008 & 00:06:55.15 -01:38:04.5 & $0.10000 \pm 0.00500$ &    & SNF\\
SNF20060921-006 & 21:50:35.97 +00:23:04.9 & $0.05279 \pm 0.00013$ &    & SNF\\
SNF20060923-001 & 21:39:34.05 +10:28:59.8 & $0.07883 \pm 0.00005$ &    & SNF\\
SNF20061009-008 & 00:59:51.21 -11:02:00.9 & $0.05720 \pm 0.00005$ &    & SNF\\
SNF20061010-003 & 00:33:27.07 +11:53:04.2 & $0.12319 \pm 0.00013$ &    & SNF\\
SNF20061011-005 & 02:46:40.41 -01:48:18.3 & $0.02338 \pm 0.00021$ &    & SNF\\
SNF20061019-005 & 01:48:32.18 +18:12:18.0 & $0.06300 \pm 0.00500$ &    & SNF\\
SNF20061019-019 & 21:37:01.68 -17:40:10.5 & $0.08555 \pm 0.00009$ &    & SNF\\
SNF20061020-000 & 00:41:05.20 +06:47:44.1 & $0.03908 \pm 0.00033$ &    & SNF\\
SNF20061021-002 & 03:08:46.63 +18:56:22.5 & $0.03315 \pm 0.00011$ &    & SNF\\
SNF20061021-003 & 00:36:13.51 +07:10:00.4 & $0.06273 \pm 0.00015$ &    & SNF\\
SNF20061022-004 & 01:02:43.34 +27:41:53.1 & $0.12230 \pm 0.00005$ &    & SNF\\
SNF20061022-005 & 00:40:38.06 -08:52:53.0 & $0.07897 \pm 0.00005$ &    & SNF\\
SNF20061022-014 & 23:27:05.40 +04:25:33.6 & $0.04106 \pm 0.00006$ &    & SNF\\
SNF20061023-022 & 02:22:25.29 +05:21:58.6 & $0.12500 \pm 0.00500$ &    & SNF\\
SNF20061023-023 & 00:25:21.67 +17:51:45.7 & $0.13201 \pm 0.00064$ &    & SNF\\
SNF20061023-027 & 23:45:36.26 -12:11:56.4 & $0.09024 \pm 0.00006$ &    & SNF\\
SNF20061024-000 & 02:03:57.09 -05:52:28.5 & $0.05665 \pm 0.00178$ &    & SNF\\
SNF20061024-012 & 23:35:25.17 +07:06:45.0 & $0.04329 \pm 0.00005$ &    & SNF\\
SNF20061026-003 & 23:19:13.84 +04:59:41.6 & $0.05500 \pm 0.00500$ &    & SNF\\
SNF20061026-004 & 01:41:39.36 +06:19:14.5 & $0.09000 \pm 0.00500$ &    & SNF\\
SNF20061030-010 & 03:18:20.23 -02:18:49.3 & $0.02836 \pm 0.00009$ &    & SNF\\
SNF20061101-003 & 01:53:17.78 +09:23:19.3 & $0.10000 \pm 0.00500$ &    & SNF\\
SNF20061101-005 & 23:32:32.08 +08:54:15.8 & $0.11200 \pm 0.00007$ &    & SNF\\
SNF20061106-003 & 02:15:57.76 -21:54:25.9 & $0.08772 \pm 0.00010$ &  2 & SNF\\
SNF20061107-004 & 01:26:35.92 +07:48:42.1 & $0.08643 \pm 0.00006$ &    & SNF\\
SNF20061107-027 & 03:16:30.74 -07:03:19.0 & $0.05921 \pm 0.00005$ &    & SNF\\
SNF20061107-031 & 23:02:12.88 -15:01:27.1 & $0.11401 \pm 0.00005$ &    & SNF\\
SNF20061108-001 & 02:08:35.28 +09:55:18.8 & $0.06515 \pm 0.00010$ &    & SNF\\
SNF20061108-004 & 02:11:50.61 +14:27:11.5 & $0.08888 \pm 0.00013$ &    & SNF\\
SNF20061109-002 & 03:05:32.04 +12:00:39.6 & $0.04362 \pm 0.00010$ &    & SNF\\
SNF20061109-011 & 23:16:04.20 -08:11:00.6 & $0.08369 \pm 0.00016$ &    & SNF\\
SNF20061109-015 & 03:51:16.32 +26:49:55.9 & $0.10500 \pm 0.00500$ &    & SNF\\
SNF20061111-000 & 00:33:08.76 -13:27:23.4 & $0.02100 \pm 0.00500$ &    & SNF\\
SNF20061111-002 & 23:07:18.69 -13:31:07.3 & $0.06896 \pm 0.00005$ &    & SNF\\
SNF20061113-004 & 02:00:00.50 +24:56:01.6 & $0.10739 \pm 0.00130$ &    & SNF\\
SNF20061114-006 & 03:38:09.60 +02:26:05.2 & $0.07375 \pm 0.00005$ &    & SNF\\
SNF20070326-012 & 11:59:13.08 +20:49:30.7 & $0.07016 \pm 0.00009$ &    & SNF\\
SNF20070326-023 & 14:38:07.99 -08:35:59.6 & $0.08231 \pm 0.00009$ &    & SNF\\
SNF20070330-024 & 13:38:13.68 -20:20:48.8 & $0.04069 \pm 0.00006$ &    & SNF\\
SNF20070331-013 & 10:19:09.60 +36:50:52.4 & $0.06008 \pm 0.00005$ &    & SNF\\
SNF20070331-014 & 10:44:17.42 +34:56:40.9 & $0.06704 \pm 0.00005$ &    & SNF\\
SNF20070331-025 & 14:47:09.79 -06:16:35.0 & $0.07093 \pm 0.00009$ &    & SNF\\
SNF20070402-001 & 09:11:30.12 +08:27:24.1 & $0.05614 \pm 0.00005$ &    & SNF\\
SNF20070403-000 & 10:44:56.66 +23:15:41.7 & $0.04878 \pm 0.00005$ &    & SNF\\
SNF20070403-001 & 10:05:44.23 +18:19:03.3 & $0.08034 \pm 0.00005$ &    & SNF\\
SNF20070403-009 & 09:55:36.81 +07:18:14.7 & $0.07500 \pm 0.00500$ &    & SNF\\
SNF20070404-002 & 14:07:39.67 +19:28:13.0 & $0.15329 \pm 0.00013$ &    & SNF\\
SNF20070404-003 & 11:48:51.19 +10:03:48.9 & $0.08000 \pm 0.00500$ &    & SNF\\
SNF20070404-006 & 11:05:05.97 +08:38:57.1 & $0.10000 \pm 0.00500$ &    & SNF\\
SNF20070404-010 & 13:52:50.68 +20:29:49.9 & $0.05329 \pm 0.00014$ &    & SNF\\
SNF20070408-013 & 12:29:43.87 -14:43:09.1 & $0.10000 \pm 0.00500$ &    & SNF\\
SNF20070417-002 & 13:20:52.22 +21:19:45.8 & $0.08937 \pm 0.00197$ &    & SNF\\
SNF20070418-007 & 10:40:15.31 +18:16:39.7 & $0.10927 \pm 0.00013$ &    & SNF\\
SNF20070418-019 & 11:52:36.72 +12:20:13.2 & $0.08800 \pm 0.00500$ &    & SNF\\
SNF20070418-026 & 16:14:26.01 +05:09:19.8 & $0.13923 \pm 0.00013$ &    & SNF\\
SNF20070419-006 & 12:31:25.70 -04:29:12.8 & $0.03400 \pm 0.00500$ &    & SNF\\
SNF20070419-011 & 11:10:19.94 -01:20:19.6 & $0.11000 \pm 0.00500$ &    & SNF\\
SNF20070420-001 & 10:34:51.26 +16:06:39.9 & $0.09491 \pm 0.00010$ &    & SNF\\
SNF20070422-003 & 13:56:54.26 +10:50:37.6 & $0.03822 \pm 0.00015$ &    & SNF\\
SNF20070422-007 & 15:02:55.70 +07:11:58.9 & $0.08956 \pm 0.00005$ &    & SNF\\
SNF20070424-003 & 14:57:54.52 +18:36:20.8 & $0.06754 \pm 0.00009$ &    & SNF\\
SNF20070424-006 & 15:22:45.88 +17:13:18.1 & $0.07011 \pm 0.00005$ &    & SNF\\
SNF20070425-010 & 15:14:40.60 +19:07:48.0 & $0.08502 \pm 0.00011$ &    & SNF\\
SNF20070427-000 & 10:36:10.29 +34:32:33.0 & $0.05133 \pm 0.00005$ &    & SNF\\
SNF20070427-001 & 10:56:03.79 +28:08:37.3 & $0.07660 \pm 0.00005$ &    & SNF\\
SNF20070427-010 & 16:41:56.08 +15:22:57.7 & $0.14000 \pm 0.00500$ &    & SNF\\
SNF20070429-000 & 14:10:03.67 +33:10:02.2 & $0.06640 \pm 0.00005$ &    & SNF\\
SNF20070429-003 & 15:12:38.37 +25:00:06.4 & $0.06744 \pm 0.00005$ &    & SNF\\
SNF20070429-007 & 16:14:05.11 +08:55:17.7 & $0.12945 \pm 0.00008$ &    & SNF\\
SNF20070430-004 & 20:59:25.80 +03:39:08.6 & $0.09500 \pm 0.00500$ &    & SNF\\
SNF20070504-012 & 13:21:54.93 +23:02:25.4 & $0.10000 \pm 0.00500$ &    & SNF\\
SNF20070504-017 & 14:00:50.92 +22:57:28.8 & $0.08317 \pm 0.00005$ &    & SNF\\
SNF20070506-006 & 15:09:34.63 +04:52:28.9 & $0.03486 \pm 0.00008$ &    & SNF\\
SNF20070509-001 & 12:51:12.79 -09:01:46.5 & $0.12500 \pm 0.00500$ &    & SNF\\
SNF20070513-002 & 21:45:16.46 +11:02:30.4 & $0.03365 \pm 0.00005$ &    & SNF\\
SNF20070524-000 & 21:49:32.97 +19:01:38.6 & $0.14899 \pm 0.00008$ &    & SNF\\
SNF20070528-000 & 14:47:47.49 +16:49:47.2 & $0.04564 \pm 0.00007$ &    & SNF\\
SNF20070528-003 & 16:47:31.56 +21:28:33.2 & $0.11700 \pm 0.00011$ &    & SNF\\
SNF20070530-003 & 13:09:50.61 +20:44:38.7 & $0.09589 \pm 0.00005$ &    & SNF\\
SNF20070531-002 & 14:10:11.06 +08:18:43.5 & $0.09294 \pm 0.00236$ &    & SNF\\
SNF20070531-009 & 22:14:52.32 +06:43:49.8 & $0.06500 \pm 0.00500$ &    & SNF\\
SNF20070531-011 & 14:42:51.48 +08:45:31.6 & $0.03517 \pm 0.00005$ &    & SNF\\
SNF20070604-000 & 15:23:05.32 +08:46:49.0 & $0.07572 \pm 0.00005$ &    & SNF\\
SNF20070605-008 & 16:18:44.35 +03:02:53.1 & $0.11244 \pm 0.00007$ &    & SNF\\
SNF20070605-009 & 17:28:46.36 +22:10:39.0 & $0.10234 \pm 0.00009$ &    & SNF\\
SNF20070608-005 & 16:54:38.54 +16:02:52.4 & $0.12334 \pm 0.00008$ &    & SNF\\
SNF20070617-008 & 16:39:04.75 +08:21:30.6 & $0.04530 \pm 0.00010$ &    & SNF\\
SNF20070627-009 & 22:40:06.02 +24:41:53.1 & $0.03600 \pm 0.00500$ &    & SNF\\
SNF20070628-002 & 00:26:49.60 +21:10:40.0 & $0.10018 \pm 0.00009$ &    & SNF\\
SNF20070629-001 & 15:12:20.73 +12:29:56.4 & $0.08323 \pm 0.00008$ &    & SNF\\
SNF20070630-005 & 23:29:28.94 +10:31:57.3 & $0.04180 \pm 0.00010$ &    & SNF\\
SNF20070630-006 & 23:35:27.50 +19:13:25.6 & $0.07189 \pm 0.00009$ &    & SNF\\
SNF20070630-009 & 14:16:18.69 +36:12:51.1 & $0.06705 \pm 0.00005$ &    & SNF\\
SNF20070701-005 & 23:25:08.59 -09:58:47.2 & $0.06962 \pm 0.00005$ &    & SNF\\
SNF20070703-007 & 22:16:41.85 +21:18:57.6 & $0.08282 \pm 0.00005$ &    & SNF\\
SNF20070705-007 & 15:44:16.96 +34:43:07.3 & $0.11605 \pm 0.00100$ &    & SNF\\
SNF20070712-000 & 17:46:11.23 +55:15:59.4 & $0.03000 \pm 0.00011$ &    & SNF\\
SNF20070712-002 & 02:12:07.36 +10:51:47.8 & $0.09262 \pm 0.00010$ &    & SNF\\
SNF20070712-003 & 16:42:40.36 +50:35:50.2 & $0.07385 \pm 0.00007$ &    & SNF\\
SNF20070713-000 & 20:30:28.89 -13:15:38.1 & $0.05500 \pm 0.00500$ &    & SNF\\
SNF20070714-007 & 15:46:39.52 +03:29:36.9 & $0.04127 \pm 0.00005$ &    & SNF\\
SNF20070714-008 & 20:55:57.14 -05:41:53.5 & $0.05918 \pm 0.00005$ &    & SNF\\
SNF20070717-003 & 17:26:18.98 +23:08:03.8 & $0.08602 \pm 0.00009$ &    & SNF\\
SNF20070718-005 & 14:47:47.42 +30:28:14.8 & $0.10348 \pm 0.00008$ &    & SNF\\
SNF20070718-012 & 15:29:31.63 +07:59:50.6 & $0.13000 \pm 0.00500$ &    & SNF\\
SNF20070718-026 & 22:42:37.15 +28:18:56.1 & $0.09586 \pm 0.00012$ &    & SNF\\
SNF20070725-001 & 21:05:01.84 +08:16:24.6 & $0.06803 \pm 0.00006$ &    & SNF\\
SNF20070726-005 & 23:17:48.81 +22:59:01.3 & $0.14104 \pm 0.00008$ &    & SNF\\
SNF20070727-016 & 16:14:30.12 +56:04:10.5 & $0.06606 \pm 0.00179$ &    & SNF\\
SNF20070730-002 & 02:32:21.79 +22:44:48.8 & $0.04078 \pm 0.00005$ &    & SNF\\
SNF20070731-005 & 03:16:30.72 +15:27:48.9 & $0.03899 \pm 0.00227$ &    & SNF\\
SNF20070802-000 & 16:14:51.69 +56:23:56.0 & $0.06472 \pm 0.00011$ &    & SNF\\
SNF20070803-005 & 22:26:23.66 +21:15:05.7 & $0.03165 \pm 0.00010$ &    & SNF\\
SNF20070806-026 & 21:53:52.72 +04:29:54.6 & $0.04522 \pm 0.00010$ &    & SNF\\
SNF20070807-000 & 21:57:35.68 +08:00:44.2 & $0.22137 \pm 0.00009$ &    & SNF\\
SNF20070807-002 & 23:39:23.06 -03:10:03.3 & $0.07700 \pm 0.00500$ &    & SNF\\
SNF20070810-004 & 00:04:57.40 -06:21:11.8 & $0.08403 \pm 0.00011$ &    & SNF\\
SNF20070816-002 & 00:16:26.66 -00:21:03.6 & $0.06009 \pm 0.00005$ &    & SNF\\
SNF20070816-006 & 22:53:42.28 +12:05:55.6 & $0.07844 \pm 0.00009$ &    & SNF\\
SNF20070817-003 & 01:37:36.98 -09:11:40.5 & $0.07019 \pm 0.00005$ &    & SNF\\
SNF20070818-001 & 01:10:55.27 -06:27:09.0 & $0.07449 \pm 0.00010$ &    & SNF\\
SNF20070819-007 & 01:39:06.26 +06:14:41.6 & $0.11553 \pm 0.00011$ &    & SNF\\
SNF20070820-000 & 22:43:43.08 +24:21:57.9 & $0.06991 \pm 0.00008$ &    & SNF\\
SNF20070820-006 & 00:46:01.89 -23:14:15.7 & $0.16500 \pm 0.00500$ &    & SNF\\
SNF20070822-004 & 03:08:56.88 -11:16:23.8 & $0.08900 \pm 0.00500$ &    & SNF\\
SNF20070824-001 & 04:08:33.26 +02:22:42.2 & $0.02934 \pm 0.00021$ &    & SNF\\
SNF20070824-002 & 02:37:28.00 -23:32:00.2 & $0.05143 \pm 0.00500$ &    & SNF\\
SNF20070824-003 & 02:51:40.20 -12:39:29.1 & $0.11700 \pm 0.00500$ &    & SNF\\
SNF20070825-001 & 01:10:51.33 +15:27:39.2 & $0.07450 \pm 0.00015$ &    & SNF\\
SNF20070826-006 & 16:46:58.53 +38:55:41.8 & $0.10773 \pm 0.00138$ &    & SNF\\
SNF20070831-009 & 22:26:12.04 -12:08:12.8 & $0.07400 \pm 0.00500$ &    & SNF\\
SNF20070831-015 & 22:31:25.70 +10:47:41.6 & $0.06867 \pm 0.00008$ &    & SNF\\
SNF20070831-022 & 20:47:56.95 -05:24:21.9 & $0.04605 \pm 0.00005$ &    & SNF\\
SNF20070831-025 & 21:22:51.55 -21:08:49.9 & $0.06498 \pm 0.00251$ &    & SNF\\
SNF20070901-005 & 00:38:01.99 -14:57:51.4 & $0.11126 \pm 0.00005$ &    & SNF\\
SNF20070901-016 & 00:10:01.84 -16:16:44.7 & $0.08500 \pm 0.00500$ &    & SNF\\
SNF20070902-005 & 00:34:34.08 -01:12:59.0 & $0.07264 \pm 0.00141$ &    & SNF\\
SNF20070902-018 & 01:21:09.28 -04:14:11.4 & $0.06911 \pm 0.00010$ &    & SNF\\
SNF20070902-021 & 00:30:00.88 +33:17:31.5 & $0.07517 \pm 0.00500$ &    & SNF\\
SNF20070903-001 & 02:45:54.93 +11:07:28.9 & $0.08144 \pm 0.00500$ &    & SNF\\
SNF20070909-023 & 01:08:13.27 +18:44:20.4 & $0.06200 \pm 0.00500$ &    & SNF\\
SNF20070910-005 & 01:04:47.25 +04:31:07.6 & $0.10592 \pm 0.00216$ &    & SNF\\
SNF20070910-007 & 01:35:09.00 +36:01:01.5 & $0.08247 \pm 0.00178$ &    & SNF\\
SNF20070912-000 & 00:04:36.76 +18:09:11.1 & $0.12304 \pm 0.00500$ &    & SNF\\
SNF20070920-014 & 02:19:26.95 +24:01:17.4 & $0.03899 \pm 0.00010$ &    & SNF\\
SNF20070930-008 & 23:26:26.18 +23:35:45.2 & $0.08792 \pm 0.00177$ &    & SNF\\
SNF20071001-005 & 02:25:50.06 +25:24:23.0 & $0.04979 \pm 0.00010$ &    & SNF\\
SNF20071001-012 & 02:35:52.63 +26:14:08.8 & $0.04900 \pm 0.00500$ &    & SNF\\
SNF20071003-000 & 00:02:50.08 -22:32:09.9 & $0.09782 \pm 0.00007$ &    & SNF\\
SNF20071003-001 & 00:12:28.46 -23:54:43.9 & $0.05236 \pm 0.00006$ &    & SNF\\
SNF20071003-004 & 02:44:48.74 -16:19:30.0 & $0.07693 \pm 0.00500$ &    & SNF\\
SNF20071003-016 & 02:27:26.13 +09:44:58.2 & $0.05552 \pm 0.00009$ &    & SNF\\
SNF20071012-004 & 01:35:18.14 +26:53:05.2 & $0.07100 \pm 0.00500$ &    & SNF\\
SNF20071015-000 & 23:05:34.08 +09:07:15.2 & $0.03865 \pm 0.00009$ &    & SNF\\
SNF20071019-003 & 01:49:21.02 +31:32:11.7 & $0.03228 \pm 0.00009$ &    & SNF\\
SNF20071021-000 & 00:15:00.09 +16:19:59.5 & $0.02760 \pm 0.00015$ &    & SNF\\
SNF20071108-003 & 03:23:32.80 -24:49:03.7 & $0.08802 \pm 0.00248$ &    & SNF\\
SNF20071108-009 & 02:32:19.34 +07:23:50.6 & $0.06541 \pm 0.00016$ &    & SNF\\
SNF20071108-018 & 07:57:46.96 +30:53:06.3 & $0.11000 \pm 0.00500$ &    & SNF\\
SNF20071108-021 & 08:06:06.07 +30:32:45.6 & $0.07336 \pm 0.00011$ &    & SNF\\
SNF20071109-003 & 01:18:31.32 +23:13:25.6 & $0.07154 \pm 0.00183$ &    & SNF\\
SNF20071115-003 & 03:43:05.90 +23:27:55.4 & $0.03993 \pm 0.00005$ &    & SNF\\
SNF20071117-006 & 00:26:54.72 +36:19:57.7 & $0.07700 \pm 0.00007$ &    & SNF\\
SNF20071117-039 & 00:42:14.76 -19:11:36.9 & $0.06167 \pm 0.00008$ &    & SNF\\
SNF20071117-060 & 04:49:11.44 -19:46:29.6 & $0.07000 \pm 0.00500$ &    & SNF\\
SNF20071118-005 & 04:18:41.18 -11:29:43.0 & $0.06240 \pm 0.00007$ &  3 & SNF\\
SNF20071118-006 & 04:59:28.94 -08:56:17.1 & $0.06417 \pm 0.00010$ &    & SNF\\
SNF20080320-007 & 08:53:20.16 +40:36:59.7 & $0.02898 \pm 0.00005$ &    & SNF\\
SNF20080322-000 & 16:48:21.81 +23:36:52.5 & $0.03026 \pm 0.00005$ &    & SNF\\
SNF20080322-001 & 16:14:48.96 +43:53:29.0 & $0.08870 \pm 0.00005$ &    & SNF\\
SNF20080322-003 & 17:04:21.48 +36:15:29.8 & $0.03066 \pm 0.00005$ &    & SNF\\
SNF20080322-004 & 16:01:22.08 +20:28:37.9 & $0.04684 \pm 0.00500$ &    & SNF\\
SNF20080322-005 & 13:34:53.32 +54:11:49.9 & $0.04171 \pm 0.00005$ &    & SNF\\
SNF20080323-008 & 10:10:50.25 +23:05:50.6 & $0.05666 \pm 0.00005$ &    & SNF\\
SNF20080323-009 & 16:11:20.28 +52:50:37.3 & $0.08332 \pm 0.00005$ &    & SNF\\
SNF20080324-012 & 13:56:00.14 +38:38:10.3 & $0.05085 \pm 0.00005$ &    & SNF\\
SNF20080329-003 & 14:11:22.34 +36:52:50.1 & $0.06647 \pm 0.00005$ &    & SNF\\
SNF20080507-000 & 16:15:07.08 +50:16:41.5 & $0.05395 \pm 0.00005$ &    & SNF\\
SNF20080510-000 & 15:36:25.65 -16:05:53.5 & $0.03461 \pm 0.00030$ &    & SNF\\
SNF20080510-001 & 14:56:13.27 +18:51:14.4 & $0.07182 \pm 0.00005$ &    & SNF\\
SNF20080510-005 & 13:38:24.60 +09:40:09.1 & $0.08732 \pm 0.00008$ &    & SNF\\
SNF20080512-000 & 17:16:56.04 +31:55:26.7 & $0.04148 \pm 0.00005$ &    & SNF\\
SNF20080512-008 & 17:03:35.18 +31:21:11.1 & $0.07742 \pm 0.00005$ &    & SNF\\
SNF20080512-010 & 16:11:04.20 +52:27:01.4 & $0.06316 \pm 0.00219$ &    & SNF\\
SNF20080514-000 & 15:03:54.64 +33:28:57.7 & $0.07619 \pm 0.00008$ &    & SNF\\
SNF20080514-002 & 13:29:13.68 +11:16:32.5 & $0.02188 \pm 0.00005$ &    & SNF\\
SNF20080515-003 & 14:33:04.15 +43:09:20.8 & $0.07161 \pm 0.00005$ &    & SNF\\
SNF20080516-000 & 11:22:29.76 +56:24:27.0 & $0.07267 \pm 0.00007$ &    & SNF\\
SNF20080516-021 & 11:25:57.96 +56:18:22.3 & $0.07286 \pm 0.00005$ &    & SNF\\
SNF20080516-022 & 14:59:27.14 +58:00:05.7 & $0.07436 \pm 0.00005$ &    & SNF\\
SNF20080517-000 & 17:59:02.85 +42:24:59.7 & $0.05089 \pm 0.00179$ &    & SNF\\
SNF20080517-010 & 12:36:23.92 +39:30:43.2 & $0.12000 \pm 0.00500$ &    & SNF\\
SNF20080517-013 & 12:37:35.61 +50:35:14.2 & $0.12026 \pm 0.00005$ &    & SNF\\
SNF20080522-000 & 13:36:47.61 +05:08:32.6 & $0.04526 \pm 0.00020$ &    & SNF\\
SNF20080522-001 & 12:51:39.96 -11:59:22.2 & $0.04872 \pm 0.00018$ &  4 & SNF\\
SNF20080522-004 & 13:11:32.97 -18:39:51.8 & $0.10624 \pm 0.00012$ &    & SNF\\
SNF20080522-011 & 15:19:58.94 +04:54:16.5 & $0.03777 \pm 0.00006$ &    & SNF\\
SNF20080528-000 & 16:43:56.83 +47:52:17.4 & $0.11100 \pm 0.00500$ &    & SNF\\
SNF20080529-001 & 18:07:48.60 +57:22:30.7 & $0.11804 \pm 0.00254$ &    & SNF\\
SNF20080531-000 & 16:17:00.14 +19:07:04.8 & $0.03658 \pm 0.00007$ &    & SNF\\
SNF20080531-003 & 15:46:53.61 +11:46:59.1 & $0.03512 \pm 0.00008$ &    & SNF\\
SNF20080606-012 & 16:17:38.16 +03:28:29.2 & $0.07485 \pm 0.00005$ &    & SNF\\
SNF20080610-000 & 15:13:49.27 +01:51:50.7 & $0.07790 \pm 0.00087$ &    & SNF\\
SNF20080610-003 & 17:43:57.55 +51:22:17.4 & $0.09535 \pm 0.00005$ &    & SNF\\
SNF20080612-003 & 16:15:28.72 +19:13:32.8 & $0.03258 \pm 0.00007$ &    & SNF\\
SNF20080613-008 & 14:42:00.93 +30:04:08.4 & $0.10276 \pm 0.00005$ &    & SNF\\
SNF20080614-010 & 14:26:53.08 +23:56:11.0 & $0.07433 \pm 0.00123$ &    & SNF\\
SNF20080618-008 & 16:09:49.12 +60:44:50.2 & $0.10500 \pm 0.00500$ &    & SNF\\
SNF20080620-000 & 16:10:17.56 +22:43:31.4 & $0.03295 \pm 0.00005$ &    & SNF\\
SNF20080623-000 & 23:04:56.08 +18:31:27.8 & $0.12500 \pm 0.00500$ &    & SNF\\
SNF20080623-001 & 18:11:39.79 +50:10:56.2 & $0.04517 \pm 0.00008$ &    & SNF\\
SNF20080623-007 & 23:53:42.50 +31:52:38.2 & $0.09049 \pm 0.00009$ &    & SNF\\
SNF20080626-002 & 22:45:02.47 +08:56:35.8 & $0.02472 \pm 0.00008$ &    & SNF\\
SNF20080629-004 & 19:40:25.17 -22:54:01.4 & $0.10736 \pm 0.00007$ &    & SNF\\
SNF20080702-000 & 21:36:13.68 -13:20:56.7 & $0.09032 \pm 0.00006$ &    & SNF\\
SNF20080706-004 & 23:55:07.77 +07:41:21.8 & $0.03954 \pm 0.00005$ &    & SNF\\
SNF20080707-012 & 22:42:41.06 +22:15:15.1 & $0.09786 \pm 0.00008$ &    & SNF\\
SNF20080714-008 & 23:51:37.53 +20:08:20.7 & $0.08472 \pm 0.00009$ &    & SNF\\
SNF20080717-000 & 00:06:54.69 +24:59:52.0 & $0.05985 \pm 0.00008$ &    & SNF\\
SNF20080717-001 & 17:41:49.68 +44:24:14.0 & $0.15081 \pm 0.00007$ &    & SNF\\
SNF20080717-002 & 00:05:11.49 +25:33:10.8 & $0.06200 \pm 0.00500$ &    & SNF\\
SNF20080720-001 & 01:05:27.31 +37:51:07.9 & $0.02075 \pm 0.00009$ &    & SNF\\
SNF20080723-003 & 21:54:30.52 +22:40:21.7 & $0.10000 \pm 0.00500$ &    & SNF\\
SNF20080723-012 & 16:16:03.07 +03:03:16.9 & $0.07454 \pm 0.00009$ &    & SNF\\
SNF20080725-000 & 21:07:35.88 +04:06:23.7 & $0.09047 \pm 0.00009$ &    & SNF\\
SNF20080725-003 & 00:34:50.66 -05:54:01.8 & $0.05502 \pm 0.00023$ &    & SNF\\
SNF20080725-004 & 23:37:22.12 +19:55:52.6 & $0.05519 \pm 0.00009$ &    & SNF\\
SNF20080731-000 & 17:44:03.38 +33:02:24.7 & $0.07575 \pm 0.00178$ &    & SNF\\
SNF20080731-001 & 22:56:33.48 +28:59:09.6 & $0.11400 \pm 0.00500$ &    & SNF\\
SNF20080801-005 & 21:45:24.21 +18:36:24.1 & $0.09731 \pm 0.00006$ &    & SNF\\
SNF20080802-006 & 01:33:37.20 +28:07:56.6 & $0.07211 \pm 0.00179$ &    & SNF\\
SNF20080803-000 & 17:00:07.00 +23:07:52.6 & $0.05678 \pm 0.00005$ &    & SNF\\
SNF20080805-007 & 17:20:29.97 +52:00:05.4 & $0.13436 \pm 0.00009$ &    & SNF\\
SNF20080806-002 & 17:18:54.74 +45:32:35.1 & $0.06115 \pm 0.00006$ &    & SNF\\
SNF20080808-002 & 16:46:18.52 +48:02:56.0 & $0.11000 \pm 0.00500$ &    & SNF\\
SNF20080809-005 & 23:01:03.43 -13:13:22.4 & $0.06896 \pm 0.00005$ &    & SNF\\
SNF20080809-006 & 23:03:42.72 -14:21:57.2 & $0.07612 \pm 0.00006$ &    & SNF\\
SNF20080810-001 & 17:39:37.77 +37:52:03.7 & $0.04261 \pm 0.00009$ &    & SNF\\
SNF20080812-003 & 02:13:46.03 +15:15:35.6 & $0.05200 \pm 0.00500$ &    & SNF\\
SNF20080813-000 & 00:39:30.21 -07:46:46.5 & $0.03704 \pm 0.00005$ &    & SNF\\
SNF20080813-002 & 20:43:32.52 -13:45:42.4 & $0.07161 \pm 0.00007$ &    & SNF\\
SNF20080815-017 & 22:30:16.87 +24:59:33.3 & $0.06492 \pm 0.00199$ &    & SNF\\
SNF20080816-009 & 02:19:37.20 +23:55:44.0 & $0.03964 \pm 0.00009$ &    & SNF\\
SNF20080817-005 & 16:54:33.74 +59:35:44.8 & $0.10057 \pm 0.00216$ &    & SNF\\
SNF20080821-000 & 20:24:20.18 +06:10:27.8 & $0.07464 \pm 0.00005$ &    & SNF\\
SNF20080822-003 & 16:13:19.80 +56:28:17.4 & $0.05257 \pm 0.00219$ &    & SNF\\
SNF20080822-005 & 23:49:21.98 +19:12:23.0 & $0.07091 \pm 0.00009$ &    & SNF\\
SNF20080825-006 & 23:00:46.48 +07:34:58.4 & $0.04204 \pm 0.00200$ &    & SNF\\
SNF20080825-010 & 01:37:40.94 -13:18:53.6 & $0.04051 \pm 0.00160$ &    & SNF\\
SNF20080828-003 & 22:28:50.04 +16:29:47.7 & $0.06664 \pm 0.00017$ &    & SNF\\
SNF20080903-002 & 22:47:11.73 -10:46:26.4 & $0.08445 \pm 0.00008$ &    & SNF\\
SNF20080906-002 & 23:28:19.56 -25:10:55.9 & $0.08926 \pm 0.00007$ &    & SNF\\
SNF20080906-009 & 22:10:24.98 +04:25:53.7 & $0.08278 \pm 0.00008$ &    & SNF\\
SNF20080908-000 & 22:47:12.67 -19:34:46.9 & $0.05255 \pm 0.00005$ &    & SNF\\
SNF20080909-024 & 00:22:46.94 +33:44:52.8 & $0.12935 \pm 0.00005$ &    & SNF\\
SNF20080909-030 & 22:01:49.44 +13:03:18.7 & $0.03134 \pm 0.00005$ &    & SNF\\
SNF20080910-005 & 00:16:47.08 -02:50:55.3 & $0.09469 \pm 0.00006$ &    & SNF\\
SNF20080910-007 & 03:07:04.32 +16:19:50.5 & $0.07908 \pm 0.00005$ &    & SNF\\
SNF20080911-007 & 02:58:32.28 -15:11:19.6 & $0.08136 \pm 0.00231$ &    & SNF\\
SNF20080911-012 & 01:58:48.62 -17:10:08.4 & $0.10400 \pm 0.00500$ &    & SNF\\
SNF20080913-031 & 02:11:32.30 +23:53:06.7 & $0.05519 \pm 0.00179$ &    & SNF\\
SNF20080913-034 & 03:40:42.50 -13:17:34.0 & $0.09916 \pm 0.00282$ &    & SNF\\
SNF20080914-001 & 04:57:27.04 +00:04:16.6 & $0.02363 \pm 0.00006$ &    & SNF\\
SNF20080916-021 & 04:17:51.24 +00:22:21.7 & $0.07447 \pm 0.00244$ &    & SNF\\
SNF20080917-002 & 21:38:31.87 +09:51:15.1 & $0.03944 \pm 0.00009$ &    & SNF\\
SNF20080918-000 & 23:33:19.34 +25:12:44.2 & $0.06655 \pm 0.00006$ &    & SNF\\
SNF20080918-002 & 22:41:48.33 +17:37:41.1 & $0.08648 \pm 0.00009$ &    & SNF\\
SNF20080919-000 & 00:03:34.63 +24:13:00.4 & $0.05991 \pm 0.00008$ &    & SNF\\
SNF20080919-001 & 01:06:44.83 -11:07:34.6 & $0.04214 \pm 0.00006$ &    & SNF\\
SNF20080919-002 & 02:25:21.00 -08:39:03.2 & $0.05564 \pm 0.00005$ &    & SNF\\
SNF20080920-000 & 02:20:34.12 +04:27:17.2 & $0.04042 \pm 0.00007$ &    & SNF\\
SNF20080922-009 & 21:40:40.99 -14:16:33.6 & $0.06105 \pm 0.00007$ &    & SNF\\
SNF20080926-009 & 22:08:22.75 -10:58:19.5 & $0.07255 \pm 0.00005$ &    & SNF\\
SNF20080926-013 & 00:38:16.05 +20:20:59.2 & $0.09000 \pm 0.00500$ &    & SNF\\
SNF20080926-014 & 00:34:24.64 +24:21:41.0 & $0.04300 \pm 0.00013$ &    & SNF\\
SNF20080927-001 & 01:37:09.24 -09:21:06.8 & $0.04152 \pm 0.00005$ &    & SNF\\
PTF09dlc & 21:46:30.00 +06:25:06.9 & $0.06737 \pm 0.00005$ &    & PTF\\
PTF09dnl & 17:23:41.71 +30:29:50.6 & $0.02338 \pm 0.00006$ &    & PTF\\
PTF09dnp & 15:19:25.34 +49:30:05.0 & $0.03717 \pm 0.00019$ &    & PTF\\
PTF09fox & 23:20:47.80 +32:30:06.1 & $0.07000 \pm 0.00500$ &    & PTF\\
PTF09foz & 00:42:11.92 -09:52:54.8 & $0.05406 \pm 0.00089$ &    & PTF\\
PTF10acdh & 09:43:07.27 +09:39:28.0 & $0.05933 \pm 0.00007$ &    & PTF\\
PTF10hmv & 12:11:33.31 +47:16:28.5 & $0.03152 \pm 0.00007$ &    & PTF\\
PTF10icb & 12:54:49.84 +58:52:56.6 & $0.00855 \pm 0.00005$ &    & PTF\\
PTF10mwb & 17:17:50.11 +40:52:52.6 & $0.03136 \pm 0.00006$ &    & PTF\\
PTF10ndc & 17:19:49.87 +28:42:01.4 & $0.08120 \pm 0.00005$ &    & PTF\\
PTF10nlg & 16:50:34.48 +60:16:34.6 & $0.05592 \pm 0.00005$ &    & PTF\\
PTF10qjl & 16:39:59.25 +12:06:26.6 & $0.05746 \pm 0.00005$ &    & PTF\\
PTF10qjq & 17:07:12.38 +35:30:36.0 & $0.02811 \pm 0.00005$ &    & PTF\\
PTF10qyz & 02:27:12.00 -04:32:05.2 & \nodata &    & PTF\\
PTF10tce & 23:19:09.74 +09:11:45.6 & $0.04095 \pm 0.00005$ &  5 & PTF\\
PTF10wnm & 00:22:03.69 +27:02:21.4 & \nodata &    & PTF\\
PTF10wof & 23:32:41.37 +15:21:31.6 & $0.05256 \pm 0.00005$ &    & PTF\\
PTF10xyt & 23:19:02.42 +13:47:26.1 & \nodata &    & PTF\\
PTF10ygu & 09:37:29.95 +23:09:38.8 & $0.02488 \pm 0.00006$ &    & PTF\\
PTF10yut & 23:24:13.92 +07:13:40.0 & \nodata &    & PTF\\
PTF10zdk & 02:14:07.44 +23:37:48.3 & \nodata &    & PTF\\
SN2004dt & 02:02:12.38 -00:06:01.8 & $0.01950 \pm 0.00005$ &    & LOSS\\
SN2004ef & 22:42:10.60 +19:59:48.8 & $0.03083 \pm 0.00160$ &    & Boles, Armstrong\\
SN2004gc & 05:21:49.77 +06:40:36.1 & $0.03192 \pm 0.00006$ &    & del Olmo, Martinez, Pedraz, Alises; Trondal, Schwartz\\
SN2004gs & 08:38:23.90 +17:37:52.3 & $0.02741 \pm 0.00005$ &    & LOSS\\
SN2004il & 03:07:02.95 +00:00:41.4 & $0.10710 \pm 0.00104$ &    & SDSS-SN\\
SN2005L & 15:53:25.58 +39:23:09.6 & $0.07045 \pm 0.00005$ &    & Boles\\
SN2005M & 09:37:32.76 +23:12:10.0 & $0.02484 \pm 0.00005$ &    & Puckett, George\\
SN2005ac & 13:39:55.96 +00:52:16.3 & $0.06996 \pm 0.00005$ &    & LOSS\\
SN2005ag & 14:56:43.24 +09:19:35.7 & $0.07949 \pm 0.00009$ &    & LOSS\\
SN2005ak & 14:40:31.84 +03:30:33.1 & $0.02671 \pm 0.00181$ &    & Puckett, Kerns\\
SN2005al & 13:50:01.48 -30:34:42.6 & $0.01240 \pm 0.00005$ &  6 & acques, Pimentel, Napoleao, Colesanti\\
SN2005bc & 14:37:14.78 +38:27:14.7 & $0.01148 \pm 0.00009$ &    & LOSS; Puckett, Cox\\
SN2005bg & 12:17:17.28 +16:22:17.0 & $0.02282 \pm 0.00011$ &    & ROTSE\\
SN2005bl & 12:04:11.35 +20:24:35.2 & $0.02388 \pm 0.00005$ &    & LOSS; Puckett, Langoussis\\
SN2005cc & 13:57:04.96 +41:50:47.4 & $0.00726 \pm 0.00005$ &    & Puckett, Langoussis\\
SN2005cf & 15:21:33.12 -07:26:57.1 & $0.00643 \pm 0.00006$ &    & LOSS\\
SN2005cg & 21:10:50.44 +00:12:06.8 & $0.03140 \pm 0.00006$ &    & ROTSE\\
SN2005de & 18:02:24.74 +26:02:34.8 & $0.01526 \pm 0.00006$ &    & LOSS; Puckett, Tigner\\
SN2005dh & 15:54:03.00 +23:07:51.9 & $0.01457 \pm 0.00005$ &    & LOSS\\
SN2005di & 22:25:33.96 -24:14:29.0 & $0.02530 \pm 0.00005$ &  7 & LOSS\\
SN2005dm & 02:18:39.24 -06:54:10.8 & $0.01684 \pm 0.00013$ &  8 & LOSS\\
SN2005ec & 04:54:19.34 +01:38:23.6 & $0.02871 \pm 0.00200$ &    & LOSS\\
SN2005el & 05:11:46.39 +05:12:02.5 & $0.01494 \pm 0.00007$ &    & LOSS\\
SN2005hc & 01:56:48.48 -00:12:45.3 & $0.04590 \pm 0.00500$ &    & SDSS-SN\\
SN2005hj & 01:26:48.45 -01:14:17.1 & $0.05740 \pm 0.00005$ &    & ROTSE\\
SN2005ir & 01:16:43.84 +00:47:37.3 & $0.07630 \pm 0.00005$ &    & SDSS-SN; ROTSE\\
SN2005ki & 10:40:28.41 +09:10:57.3 & $0.01951 \pm 0.00005$ &    & Migliardi\\
SN2005km & 11:20:48.48 +32:17:22.9 & $0.02797 \pm 0.00005$ &    & LOSS\\
SN2006D & 12:52:34.77 -09:46:36.1 & $0.00853 \pm 0.00005$ & 11 & Colesanti, Jacques, Pimentel, Napoleao\\
SN2006X & 12:22:55.05 +15:49:12.7 & $0.00524 \pm 0.00005$ & 13 & Suzuki; Migliardi\\
SN2006ac & 12:41:44.64 +35:03:44.6 & $0.02328 \pm 0.00005$ &    & LOSS\\
SN2006ar & 10:37:31.89 +65:01:06.6 & $0.02249 \pm 0.00005$ &    & Boles\\
SN2006bd & 11:38:29.59 +20:31:38.2 & $0.02572 \pm 0.00009$ &  9 & Puckett, Cox\\
SN2006bk & 15:04:32.78 +35:57:54.0 & $0.04884 \pm 0.00239$ &    & Boles\\
SN2006bm & 11:18:21.86 +28:12:31.6 & $0.03177 \pm 0.00005$ &    & Puckett, Sostero\\
SN2006bq & 18:39:58.68 +39:58:50.8 & $0.02191 \pm 0.00012$ & 10 & Puckett, Pelloni\\
SN2006bt & 15:56:33.81 +20:03:07.2 & $0.03193 \pm 0.00180$ &    & LOSS\\
SN2006cj & 12:59:24.42 +28:20:51.6 & $0.06752 \pm 0.00500$ &    & ROTSE\\
SN2006dm & 23:41:47.32 -03:40:02.6 & $0.02202 \pm 0.00006$ &    & LOSS\\
SN2006do & 23:32:03.43 -27:43:33.9 & $0.02843 \pm 0.00007$ & 12 & LOSS\\
SN2006ob & 01:51:48.48 +00:15:48.6 & $0.05921 \pm 0.00005$ &    & SDSS-SN\\
SN2007ba & 15:16:41.83 +07:23:48.1 & $0.03805 \pm 0.00200$ &    & LOSS\\
SN2007bc & 11:19:16.60 +20:48:47.8 & $0.02083 \pm 0.00005$ &    & LOSS\\
SN2007bd & 08:31:32.88 -01:11:52.0 & $0.03044 \pm 0.00010$ &    & LOSS\\
SN2007cq & 22:14:40.68 +05:04:42.2 & $0.02604 \pm 0.00008$ &    & Orff, Newton\\
SN2007fr & 21:37:08.35 +00:26:47.4 & $0.05104 \pm 0.00219$ &    & LOSS\\
SN2007kk & 03:42:23.26 +39:14:30.4 & $0.04117 \pm 0.00011$ &    & LOSS\\
SN2007le & 23:38:48.81 -06:31:05.1 & $0.00678 \pm 0.00005$ &    & Monard\\
SN2007nq & 00:57:34.96 -01:23:29.0 & $0.04521 \pm 0.00006$ &    & ROTSE\\
SN2007qe & 23:54:12.19 +27:24:31.3 & $0.02396 \pm 0.00005$ &    & ROTSE\\
SN2008ec & 23:03:15.76 +08:52:24.6 & $0.01626 \pm 0.00006$ &    & LOSS\\
SN2009hi & 23:23:57.50 +16:46:37.5 & $0.04112 \pm 0.00005$ & 14 & Itagaki; LOSS\\
SN2009hs & 17:55:48.55 +62:36:39.6 & $0.02721 \pm 0.00006$ &    & LOSS\\
SN2009ig & 02:38:11.52 -01:19:07.3 & $0.00877 \pm 0.00005$ & 15 & LOSS\\
SN2010dt & 16:43:13.22 +32:40:40.4 & $0.05289 \pm 0.00005$ &    & Novoselnik et al. (La Sagra Sky Survey)\\
SN2010ex & 23:00:10.77 +26:05:47.0 & $0.02281 \pm 0.00005$ & 16 & Ciabattari, Donati, Mazzoni\\
SN2010kg & 04:40:08.40 +07:21:00.0 & $0.01637 \pm 0.00006$ &    & LOSS\\
\enddata
{\bf References}: (1) \citet{zSNF20050728-001}; (2) 6dF, via NED; (3) \citet{zSNF20071118-005}; (4) \citet{zSNF20080522-001}; (5) \citet{zPTF10tce}; (6) \citet{zSN2005al}; (7) \citet{zSN2005di}; (8) \citet{zSN2005dm}; (9) \citet{zSN2006bd}; (10) \citet{zSN2006bq}; (11) \citet{zSN2006D}; (12) \citet{zSN2006do}; (13) \citet{zSN2006X}; (14) \citet{zSN2009hi}; (15) HIPAS, via NED; (16) \citet{zSN2010ex}
\end{deluxetable*}


==> table4_long.txt <==
\begin{deluxetable*}{lccccc}
\tablecaption{\snf\ \snia\ Host Spectroscopic Observations}
\tablewidth{0pt}
\tabletypesize{\normalsize}
\label{tab:host_specobs}
\tablehead{
\colhead{SN Name} &
\colhead{Instrument} &
\colhead{UTC Date} &
\colhead{Exp. Time} &
\colhead{Slit PA} &
\colhead{Airmass}}
\startdata
SNF20050621-001 & Kast & 2007-Oct-15.2 & 1800 & 111 & 1.499 \\
SNF20050624-000 & Kast & 2007-Jun-15.4 & 1800 & 82 & 1.326 \\
SNF20050704-008 & R-C Spec. & 2009-Aug-28.2 & 900 & 100 & 1.029 \\
SNF20050727-005 & R-C Spec. & 2009-Aug-30.1 & 1200 & 48 & 1.091 \\
SNF20050728-000 & Kast & 2007-Oct-14.3 & 1800 & 178 & 1.992 \\
SNF20050728-006 & Kast & 2010-Sep-11.3 & 1200 & 188 & 1.614 \\
SNF20050728-012 & R-C Spec. & 2009-Aug-29.2 & 900 & 189 & 1.010 \\
SNF20050729-008 & SDSS & 0718-52206-0264 & 9211 & \nodata & 1.443 \\
SNF20050730-003 & Kast & 2009-Oct-24.2 & 600 & 182 & 1.309 \\
SNF20050731-005 & Kast & 2009-Aug-21.3 & 3600 & 107 & 1.314 \\
SNF20050731-011 & Kast & 2009-Oct-24.2 & 1200 & 168 & 1.418 \\
SNF20050805-008 & R-C Spec. & 2009-Aug-30.1 & 1200 & 44 & 1.045 \\
SNF20050820-004 & Kast & 2009-Oct-25.3 & 1200 & 178 & 1.114 \\
SNF20050821-004 & Kast & 2009-Aug-21.4 & 1200 & 45 & 1.024 \\
SNF20050821-007 & Kast & 2010-Sep-11.5 & 3000 & 35 & 1.226 \\
SNF20050822-000 & GMOS-S & 2008-Aug-03.2 & 900 & 215 & 1.084 \\
SNF20050822-004 & Kast & 2008-Oct-29.5 & 1200 & 116 & 1.604 \\
SNF20050824-002 & LRIS & 2009-Jul-26.5 & 1800 & 89 & 1.134 \\
SNF20050826-004 & Kast & 2007-Oct-15.2 & 1800 & 55 & 1.343 \\
SNF20050826-010 & Kast & 2008-Aug-27.4 & 3600 & 113 & 1.379 \\
SNF20050828-001 & Kast & 2007-Aug-12.4 & 2700 & 101 & 1.214 \\
SNF20050828-003 & Kast & 2011-Jan-05.2 & 1200 & 62 & 1.174 \\
SNF20050829-003 & Kast & 2007-Jun-15.4 & 1800 & 52 & 1.592 \\
SNF20050903-000 & Kast & 2009-Aug-22.4 & 3600 & 86 & 1.096 \\
SNF20050919-000 & Kast & 2008-Oct-28.5 & 1800 & 136 & 1.442 \\
SNF20050924-004 & Goodman HTS & 2010-Aug-10.3 & 4800 & 20 & 1.147 \\
SNF20050925-010 & Kast & 2009-Oct-24.3 & 3600 & 78 & 1.296 \\
SNF20050926-002 & Kast & 2008-Aug-30.4 & 1200 & 201 & 1.065 \\
SNF20050927-005 & Kast & 2010-Sep-10.5 & 1800 & 117 & 1.140 \\
SNF20050928-001 & SDSS & 0458-51929-0628 & 2700 & \nodata & 1.326 \\
SNF20050929-004 & SDSS & 0398-51789-0362 & 2700 & \nodata & 1.200 \\
SNF20051002-006 & Kast & 2008-Oct-29.3 & 1800 & 108 & 1.158 \\
SNF20051003-002 & Kast & 2008-Aug-30.5 & 900 & 184 & 1.000 \\
SNF20051003-003 & Kast & 2009-Oct-25.4 & 900 & 213 & 1.024 \\
SNF20051004-001 & Kast & 2008-Aug-27.5 & 3600 & 105 & 1.100 \\
SNF20051006-001 & Kast & 2008-Aug-29.3 & 1800 & 79 & 1.289 \\
SNF20051023-000 & Kast & 2008-Aug-30.5 & 900 & 70 & 1.082 \\
SNF20051023-005 & GMOS-S & 2008-Aug-10.4 & 900 & 180 & 1.573 \\
SNF20051031-002 & Kast & 2009-Oct-24.4 & 1800 & 178 & 1.516 \\
SNF20051113-000 & GMOS-S & 2008-Aug-29.3 & 900 & 154 & 1.264 \\
SNF20051120-005 & SDSS & 2294-53733-0006 & 13024 & \nodata & 1.189 \\
SNF20051121-001 & Kast & 2011-Apr-01.2 & 2400 & 177 & 1.567 \\
SNF20060112-001 & Kast & 2009-May-23.2 & 1800 & 196 & 1.503 \\
SNF20060112-008 & SDSS & 1766-53468-0023 & 2400 & \nodata & 1.120 \\
SNF20060118-002 & Kast & 2009-Oct-24.5 & 1200 & 152 & 1.030 \\
SNF20060125-004 & SDSS & 2509-54180-0352 & 2224 & \nodata & 1.044 \\
SNF20060208-002 & Kast & 2011-Jan-05.4 & 2400 & 159 & 1.201 \\
SNF20060209-003 & Kast & 2008-Jun-03.3 & 1800 & 153 & 1.647 \\
SNF20060209-005 & SDSS & 0855-52375-0549 & 2504 & \nodata & 1.218 \\
SNF20060511-004 & Kast & 2009-Jun-26.2 & 1800 & 166 & 1.093 \\
SNF20060511-014 & Kast & 2007-Jun-15.4 & 1800 & 92 & 2.226 \\
SNF20060512-001 & SDSS & 2758-54523-0102 & 9004 & \nodata & 1.037 \\
SNF20060512-002 & Kast & 2007-Jun-15.3 & 1800 & 183 & 1.148 \\
SNF20060514-011 & R-C Spec. & 2009-Aug-29.1 & 1200 & 182 & 1.080 \\
SNF20060520-007 & SDSS & 0586-52023-0266 & 3601 & \nodata & 1.162 \\
SNF20060521-001 & Kast & 2011-Jan-05.5 & 3600 & 169 & 1.444 \\
SNF20060521-008 & Kast & 2007-Jun-15.2 & 900 & 26 & 1.712 \\
SNF20060526-003 & Kast & 2007-Jun-16.3 & 1800 & 133 & 1.957 \\
SNF20060530-003 & Kast & 2007-Jun-15.3 & 1800 & 134 & 1.296 \\
SNF20060601-004 & Kast & 2009-May-23.4 & 1800 & 116 & 1.076 \\
SNF20060601-005 & Kast & 2009-Jun-25.3 & 3600 & 42 & 1.096 \\
SNF20060601-009 & SDSS & 2153-54212-0198 & 3307 & \nodata & 1.144 \\
SNF20060609-002 & SDSS & 2200-53875-0396 & 3900 & \nodata & 1.292 \\
SNF20060611-003 & Goodman HTS & 2010-Aug-09.0 & 2700 & 132 & 1.455 \\
SNF20060611-014 & Kast & 2008-Jun-03.4 & 3600 & 210 & 1.315 \\
SNF20060611-019 & Goodman HTS & 2009-May-31.3 & 1800 & 230 & 1.083 \\
SNF20060611-048 & Kast & 2008-Aug-28.3 & 1200 & 97 & 1.531 \\
SNF20060618-014 & Kast & 2011-Apr-01.4 & 3600 & 170 & 1.227 \\
SNF20060618-023 & Kast & 2011-Apr-01.4 & 2400 & 164 & 1.389 \\
SNF20060621-012 & Kast & 2010-Sep-12.2 & 3600 & 183 & 1.546 \\
SNF20060621-015 & Kast & 2011-Jul-04.4 & 2400 & 175 & 1.581 \\
SNF20060622-005 & R-C Spec. & 2009-Aug-30.2 & 900 & 90 & 1.058 \\
SNF20060622-020 & Goodman HTS & 2010-Aug-09.1 & 6000 & 111 & 1.024 \\
SNF20060623-017 & SDSS & 0718-52206-0377 & 9211 & \nodata & 1.443 \\
SNF20060624-019 & R-C Spec. & 2009-Aug-30.0 & 1200 & 130 & 1.236 \\
SNF20060719-011 & R-C Spec. & 2009-Aug-28.2 & 900 & 78 & 1.036 \\
SNF20060719-020 & Kast & 2007-Aug-11.5 & 1800 & 100 & 1.212 \\
SNF20060720-042 & Goodman HTS & 2010-Aug-10.2 & 3600 & 26 & 1.088 \\
SNF20060907-000 & Kast & 2010-Sep-11.3 & 1800 & 29 & 1.051 \\
SNF20060911-000 & Kast & 2008-Oct-28.5 & 2700 & 69 & 1.383 \\
SNF20060911-006 & LRIS & 2009-Aug-23.4 & 2700 & 90 & 1.061 \\
SNF20060911-013 & Kast & 2008-Aug-29.3 & 1800 & 68 & 1.476 \\
SNF20060911-014 & Goodman HTS & 2010-Aug-09.2 & 4800 & 171 & 1.116 \\
SNF20060912-000 & Kast & 2011-Jan-05.1 & 1800 & 21 & 1.437 \\
SNF20060912-004 & Kast & 2007-Oct-14.4 & 1800 & 58 & 1.774 \\
SNF20060913-005 & Kast & 2008-Oct-30.3 & 1800 & 152 & 1.336 \\
SNF20060913-010 & R-C Spec. & 2009-Aug-28.3 & 1800 & 148 & 1.116 \\
SNF20060915-006 & R-C Spec. & 2009-Aug-30.0 & 1200 & 73 & 1.073 \\
SNF20060916-002 & Kast & 2007-Aug-13.5 & 1800 & 195 & 1.186 \\
SNF20060919-007 & Kast & 2009-Oct-24.4 & 1200 & 34 & 1.296 \\
SNF20060921-006 & Kast & 2009-Jun-26.4 & 3300 & 156 & 1.323 \\
SNF20060923-001 & SDSS & 0732-52221-0269 & 2524 & \nodata & 1.079 \\
SNF20061009-008 & SDSS & 0658-52146-0244 & 2703 & \nodata & 1.374 \\
SNF20061010-003 & Kast & 2008-Oct-30.2 & 1800 & 185 & 1.142 \\
SNF20061011-005 & Kast & 2007-Oct-14.5 & 1800 & 133 & 1.566 \\
SNF20061019-019 & Goodman HTS & 2009-May-31.4 & 3600 & 215 & 1.030 \\
SNF20061020-000 & Kast & 2007-Aug-12.5 & 1200 & 39 & 1.161 \\
SNF20061021-002 & Kast & 2008-Oct-28.4 & 1200 & 44 & 1.102 \\
SNF20061021-003 & Kast & 2007-Aug-12.5 & 600 & 201 & 1.163 \\
SNF20061022-004 & LRIS & 2009-Aug-23.5 & 1800 & 90 & 1.073 \\
SNF20061022-005 & SDSS & 0655-52162-0445 & 5403 & \nodata & 1.455 \\
SNF20061022-014 & Kast & 2010-Sep-10.4 & 1200 & 198 & 1.220 \\
SNF20061023-023 & Kast & 2008-Oct-29.3 & 3600 & 192 & 1.085 \\
SNF20061023-027 & R-C Spec. & 2009-Aug-30.2 & 1200 & 174 & 1.053 \\
SNF20061024-000 & Kast & 2009-Oct-24.3 & 1200 & 47 & 1.371 \\
SNF20061024-012 & LRIS & 2009-Aug-23.4 & 1800 & 89 & 1.296 \\
SNF20061030-010 & Kast & 2010-Sep-12.5 & 600 & 185 & 1.300 \\
SNF20061101-005 & Kast & 2009-Aug-21.4 & 1800 & 169 & 1.160 \\
SNF20061107-004 & Goodman HTS & 2010-Aug-09.4 & 3600 & 173 & 1.278 \\
SNF20061107-027 & SDSS & 0459-51924-0597 & 6300 & \nodata & 1.378 \\
SNF20061107-031 & R-C Spec. & 2009-Aug-28.2 & 1200 & 25 & 1.038 \\
SNF20061108-001 & Kast & 2010-Sep-12.4 & 600 & 177 & 1.127 \\
SNF20061108-004 & GMOS-S & 2008-Aug-08.4 & 900 & 99 & 1.411 \\
SNF20061109-002 & Kast & 2007-Oct-14.5 & 1800 & 74 & 1.391 \\
SNF20061109-011 & R-C Spec. & 2009-Aug-28.2 & 1200 & 129 & 1.088 \\
SNF20061111-002 & Goodman HTS & 2010-Aug-10.2 & 3600 & 18 & 1.055 \\
SNF20061113-004 & Kast & 2008-Oct-30.4 & 1800 & 183 & 1.054 \\
SNF20061114-006 & Kast & 2009-Oct-25.5 & 1800 & 214 & 1.401 \\
SNF20070326-012 & Kast & 2007-Jun-18.2 & 1800 & 29 & 1.529 \\
SNF20070326-023 & Kast & 2008-Jun-04.2 & 3600 & 118 & 1.449 \\
SNF20070330-024 & Kast & 2011-Apr-01.4 & 600 & 178 & 1.877 \\
SNF20070331-013 & LRIS & 2010-Feb-20.4 & 1400 & 154 & 1.049 \\
SNF20070331-014 & SDSS & 2025-53431-0371 & 2600 & \nodata & 1.171 \\
SNF20070331-025 & Kast & 2007-Jun-18.3 & 1800 & 54 & 1.844 \\
SNF20070402-001 & SDSS & 1301-52976-0273 & 8100 & \nodata & 1.129 \\
SNF20070403-000 & SDSS & 2477-54058-0547 & 5101 & \nodata & 1.314 \\
SNF20070403-001 & SDSS & 2371-53762-0029 & 4513 & \nodata & 1.067 \\
SNF20070404-002 & Kast & 2008-Jun-04.3 & 3600 & 171 & 1.213 \\
SNF20070404-010 & Kast & 2008-Jun-04.2 & 1200 & 88 & 1.045 \\
SNF20070417-002 & Kast & 2007-Jun-18.3 & 1800 & 169 & 1.415 \\
SNF20070418-007 & Kast & 2009-May-24.2 & 1800 & 90 & 1.260 \\
SNF20070418-026 & Kast & 2009-May-24.4 & 1800 & 131 & 1.302 \\
SNF20070420-001 & GMOS-S & 2008-Dec-23.3 & 900 & 180 & 1.607 \\
SNF20070422-003 & Kast & 2009-May-23.3 & 3600 & 159 & 1.252 \\
SNF20070422-007 & SDSS & 1815-53884-0045 & 2700 & \nodata & 1.127 \\
SNF20070424-003 & Kast & 2007-Jun-18.4 & 1800 & 199 & 1.504 \\
SNF20070424-006 & LRIS & 2009-Jul-26.3 & 2700 & 82 & 1.085 \\
SNF20070425-010 & Kast & 2009-Jun-25.3 & 3600 & 50 & 1.228 \\
SNF20070427-000 & SDSS & 1982-53436-0445 & 2100 & \nodata & 1.145 \\
SNF20070427-001 & SDSS & 2359-53826-0176 & 3100 & \nodata & 1.079 \\
SNF20070429-000 & SDSS & 1839-53471-0202 & 3000 & \nodata & 1.181 \\
SNF20070429-003 & LRIS & 2009-Aug-24.2 & 2700 & 90 & 1.319 \\
SNF20070429-007 & Kast & 2008-Jun-03.3 & 1800 & 106 & 1.171 \\
SNF20070504-017 & SDSS & 2784-54529-0473 & 5106 & \nodata & 1.149 \\
SNF20070506-006 & Kast & 2007-Aug-13.2 & 1200 & 64 & 1.574 \\
SNF20070513-002 & SDSS & 0732-52221-0042 & 2524 & \nodata & 1.079 \\
SNF20070524-000 & Kast & 2008-Aug-27.3 & 3600 & 135 & 1.062 \\
SNF20070528-000 & Kast & 2009-Jun-27.3 & 1200 & 159 & 1.138 \\
SNF20070528-003 & Kast & 2011-Jul-03.3 & 3600 & 200 & 1.061 \\
SNF20070530-003 & SDSS & 2617-54502-0531 & 4502 & \nodata & 1.161 \\
SNF20070531-002 & Kast & 2009-May-24.3 & 900 & 138 & 1.246 \\
SNF20070531-011 & SDSS & 1813-53903-0503 & 3150 & \nodata & 1.121 \\
SNF20070604-000 & SDSS & 1721-53857-0484 & 3600 & \nodata & 1.270 \\
SNF20070605-008 & Kast & 2008-Jun-03.3 & 1800 & 68 & 1.211 \\
SNF20070605-009 & Kast & 2009-Jun-26.4 & 3600 & 51 & 1.142 \\
SNF20070608-005 & Kast & 2008-Aug-27.2 & 3600 & 175 & 1.246 \\
SNF20070617-008 & Kast & 2007-Aug-13.2 & 600 & 171 & 1.407 \\
SNF20070628-002 & Kast & 2008-Aug-30.4 & 900 & 204 & 1.059 \\
SNF20070629-001 & Kast & 2009-May-24.4 & 1800 & 51 & 1.148 \\
SNF20070630-005 & Kast & 2008-Oct-30.2 & 600 & 107 & 1.126 \\
SNF20070630-006 & Kast & 2010-Sep-11.4 & 1800 & 193 & 1.054 \\
SNF20070630-009 & SDSS & 1643-53143-0117 & 2950 & \nodata & 1.163 \\
SNF20070701-005 & SDSS & 0646-52523-0239 & 5207 & \nodata & 1.591 \\
SNF20070703-007 & LRIS & 2009-Aug-23.3 & 1800 & 89 & 1.132 \\
SNF20070705-007 & Kast & 2009-Jun-26.3 & 3600 & 75 & 1.138 \\
SNF20070712-000 & Kast & 2007-Aug-11.3 & 900 & 156 & 1.269 \\
SNF20070712-002 & GMOS-S & 2008-Aug-09.4 & 900 & 113 & 1.326 \\
SNF20070712-003 & Kast & 2011-Apr-01.5 & 3600 & 189 & 1.030 \\
SNF20070714-007 & SDSS & 0594-52045-0482 & 4502 & \nodata & 1.239 \\
SNF20070714-008 & SDSS & 0636-52176-0492 & 7503 & \nodata & 1.304 \\
SNF20070717-003 & Kast & 2010-Sep-12.2 & 1200 & 234 & 1.129 \\
SNF20070718-005 & Kast & 2009-Jun-26.3 & 3600 & 67 & 1.111 \\
SNF20070718-026 & Kast & 2009-Oct-24.1 & 1800 & 98 & 1.059 \\
SNF20070725-001 & Kast & 2010-Sep-10.3 & 3600 & 197 & 1.154 \\
SNF20070726-005 & Kast & 2008-Aug-28.3 & 3600 & 165 & 1.059 \\
SNF20070727-016 & Kast & 2007-Aug-12.2 & 900 & 28 & 1.207 \\
SNF20070730-002 & LRIS & 2009-Aug-23.6 & 1200 & 89 & 1.050 \\
SNF20070731-005 & Kast & 2008-Oct-29.5 & 600 & 130 & 1.759 \\
SNF20070802-000 & Kast & 2007-Aug-12.2 & 900 & 51 & 1.155 \\
SNF20070803-005 & Kast & 2007-Aug-11.4 & 1800 & 152 & 1.079 \\
SNF20070806-026 & Kast & 2007-Oct-14.3 & 900 & 203 & 1.456 \\
SNF20070807-000 & Kast & 2009-Aug-21.2 & 3600 & 138 & 1.360 \\
SNF20070810-004 & Kast & 2011-Jan-05.1 & 1800 & 22 & 1.393 \\
SNF20070816-002 & SDSS & 0390-51900-0313 & 9900 & \nodata & 1.210 \\
SNF20070816-006 & Kast & 2008-Aug-27.3 & 1800 & 108 & 1.108 \\
SNF20070817-003 & SDSS & 0662-52147-0583 & 3602 & \nodata & 1.385 \\
SNF20070818-001 & Kast & 2010-Sep-12.4 & 2700 & 181 & 1.387 \\
SNF20070819-007 & Kast & 2009-Aug-22.5 & 900 & 89 & 1.176 \\
SNF20070820-000 & Kast & 2010-Sep-12.3 & 900 & 140 & 1.056 \\
SNF20070824-001 & Kast & 2008-Oct-28.5 & 1800 & 97 & 1.351 \\
SNF20070825-001 & LRIS & 2009-Aug-24.6 & 3600 & 52 & 1.028 \\
SNF20070826-006 & SDSS & 0630-52050-0285 & 4501 & \nodata & 1.031 \\
SNF20070831-015 & Kast & 2010-Sep-12.3 & 1200 & 184 & 1.118 \\
SNF20070831-022 & SDSS & 0635-52145-0489 & 3602 & \nodata & 1.361 \\
SNF20070831-025 & R-C Spec. & 2009-Aug-30.1 & 900 & 139 & 1.023 \\
SNF20070901-005 & R-C Spec. & 2009-Aug-28.3 & 1200 & 103 & 1.038 \\
SNF20070902-005 & SDSS & 0392-51793-0202 & 2700 & \nodata & 1.203 \\
SNF20070902-018 & Kast & 2011-Jan-05.2 & 1800 & 29 & 1.360 \\
SNF20070910-005 & Kast & 2009-Aug-21.5 & 1800 & 39 & 1.194 \\
SNF20070910-007 & Kast & 2008-Oct-29.4 & 1800 & 143 & 1.216 \\
SNF20070920-014 & Kast & 2008-Aug-29.5 & 1800 & 50 & 1.028 \\
SNF20070930-008 & Kast & 2008-Aug-29.4 & 1800 & 81 & 1.032 \\
SNF20071001-005 & Kast & 2011-Jan-05.3 & 960 & 60 & 1.100 \\
SNF20071003-000 & R-C Spec. & 2009-Aug-29.3 & 1200 & 179 & 1.067 \\
SNF20071003-001 & R-C Spec. & 2009-Aug-30.3 & 1200 & 100 & 1.015 \\
SNF20071003-016 & Kast & 2010-Sep-12.5 & 3600 & 187 & 1.135 \\
SNF20071015-000 & Kast & 2008-Aug-28.4 & 900 & 202 & 1.134 \\
SNF20071019-003 & Kast & 2008-Aug-28.4 & 1800 & 147 & 1.045 \\
SNF20071021-000 & Kast & 2008-Aug-28.4 & 1200 & 149 & 1.079 \\
SNF20071108-003 & R-C Spec. & 2009-Aug-29.3 & 1200 & 34 & 1.045 \\
SNF20071108-009 & Kast & 2008-Aug-29.5 & 1200 & 209 & 1.189 \\
SNF20071108-021 & Kast & 2011-Jan-05.3 & 2400 & 123 & 1.101 \\
SNF20071109-003 & Kast & 2008-Oct-29.4 & 3600 & 175 & 1.163 \\
SNF20071115-003 & Kast & 2009-Oct-24.4 & 1800 & 82 & 1.032 \\
SNF20071117-006 & LRIS & 2009-Jul-26.6 & 1800 & 160 & 1.057 \\
SNF20071117-039 & Kast & 2008-Aug-29.4 & 1800 & 96 & 1.811 \\
SNF20071118-006 & GMOS-S & 2009-Jan-20.1 & 1500 & 323 & 1.153 \\
SNF20080320-007 & SDSS & 0830-52293-0125 & 7201 & \nodata & 1.179 \\
SNF20080322-000 & SDSS & 1414-53135-0120 & 4200 & \nodata & 1.070 \\
SNF20080322-001 & SDSS & 0814-52443-0122 & 3002 & \nodata & 1.053 \\
SNF20080322-003 & SDSS & 0820-52438-0639 & 3404 & \nodata & 1.053 \\
SNF20080322-005 & Kast & 2009-May-23.3 & 1800 & 54 & 1.064 \\
SNF20080323-008 & SDSS & 2343-53735-0113 & 6000 & \nodata & 1.049 \\
SNF20080323-009 & SDSS & 0623-52051-0426 & 2702 & \nodata & 1.103 \\
SNF20080324-012 & SDSS & 2014-53460-0604 & 5200 & \nodata & 1.100 \\
SNF20080329-003 & SDSS & 1643-53143-0393 & 2950 & \nodata & 1.163 \\
SNF20080507-000 & SDSS & 2884-54526-0277 & 4502 & \nodata & 1.091 \\
SNF20080510-000 & Goodman HTS & 2010-Aug-09.1 & 3600 & 138 & 1.313 \\
SNF20080510-001 & LRIS & 2009-Aug-23.2 & 2700 & 89 & 1.413 \\
SNF20080510-005 & Kast & 2009-May-23.3 & 1800 & 115 & 1.133 \\
SNF20080512-000 & SDSS & 2974-54592-0321 & 4500 & \nodata & 1.017 \\
SNF20080512-008 & LRIS & 2009-Aug-23.3 & 2700 & 90 & 1.155 \\
SNF20080512-010 & Kast & 2008-Jun-04.4 & 900 & 189 & 1.078 \\
SNF20080514-000 & Kast & 2009-May-24.4 & 1800 & 109 & 1.110 \\
SNF20080514-002 & SDSS & 1699-53148-0173 & 2800 & \nodata & 1.120 \\
SNF20080515-003 & SDSS & 1395-52825-0623 & 2800 & \nodata & 1.183 \\
SNF20080516-000 & Kast & 2011-Apr-01.3 & 3600 & 205 & 1.065 \\
SNF20080516-021 & SDSS & 1309-52762-0270 & 6300 & \nodata & 1.153 \\
SNF20080516-022 & SDSS & 0610-52056-0213 & 2401 & \nodata & 1.144 \\
SNF20080517-000 & Kast & 2008-Aug-27.2 & 1200 & 64 & 1.096 \\
SNF20080517-013 & SDSS & 1278-52735-0477 & 2400 & \nodata & 1.126 \\
SNF20080522-000 & Kast & 2009-May-24.3 & 1800 & 188 & 1.288 \\
SNF20080522-004 & Goodman HTS & 2009-May-31.0 & 3600 & 220 & 1.026 \\
SNF20080522-011 & Kast & 2011-Apr-01.5 & 2400 & 184 & 1.187 \\
SNF20080529-001 & Kast & 2008-Aug-30.2 & 1200 & 80 & 1.157 \\
SNF20080531-000 & Kast & 2010-Sep-11.2 & 900 & 235 & 1.342 \\
SNF20080531-003 & Kast & 2009-Jun-27.3 & 1200 & 103 & 1.363 \\
SNF20080606-012 & LRIS & 2009-Aug-24.3 & 1800 & 75 & 1.397 \\
SNF20080610-000 & SDSS & 0540-51996-0640 & 3602 & \nodata & 1.208 \\
SNF20080610-003 & Kast & 2009-Jun-25.4 & 3600 & 119 & 1.085 \\
SNF20080612-003 & Kast & 2010-Sep-10.2 & 1200 & 59 & 1.589 \\
SNF20080613-008 & SDSS & 2138-53757-0556 & 3300 & \nodata & 1.092 \\
SNF20080614-010 & SDSS & 2132-53493-0514 & 2700 & \nodata & 1.211 \\
SNF20080620-000 & SDSS & 1852-53534-0556 & 2580 & \nodata & 1.178 \\
SNF20080623-001 & Kast & 2010-Sep-11.2 & 2400 & 106 & 1.116 \\
SNF20080623-007 & Kast & 2009-Aug-21.3 & 1800 & 88 & 1.093 \\
SNF20080626-002 & Kast & 2010-Sep-11.3 & 1800 & 198 & 1.141 \\
SNF20080629-004 & R-C Spec. & 2009-Aug-28.2 & 1200 & 106 & 1.154 \\
SNF20080702-000 & R-C Spec. & 2009-Aug-30.2 & 1800 & 193 & 1.050 \\
SNF20080706-004 & Kast & 2009-Aug-22.4 & 1800 & 22 & 1.165 \\
SNF20080707-012 & Kast & 2008-Oct-29.2 & 1800 & 164 & 1.037 \\
SNF20080714-008 & Kast & 2010-Sep-11.4 & 3600 & 214 & 1.076 \\
SNF20080717-000 & Kast & 2010-Sep-11.5 & 900 & 234 & 1.118 \\
SNF20080717-001 & Kast & 2009-May-24.5 & 1800 & 94 & 1.026 \\
SNF20080720-001 & Kast & 2010-Sep-11.5 & 600 & 100 & 1.032 \\
SNF20080723-012 & Goodman HTS & 2009-May-31.2 & 4800 & 150 & 1.261 \\
SNF20080725-000 & Kast & 2008-Aug-29.3 & 1800 & 94 & 1.199 \\
SNF20080725-003 & Kast & 2008-Oct-28.4 & 1800 & 99 & 1.793 \\
SNF20080725-004 & Kast & 2010-Sep-12.3 & 1800 & 167 & 1.052 \\
SNF20080731-000 & Kast & 2008-Aug-30.2 & 1800 & 137 & 1.106 \\
SNF20080801-005 & Kast & 2009-Aug-22.3 & 1800 & 112 & 1.056 \\
SNF20080802-006 & Kast & 2008-Oct-30.3 & 1800 & 117 & 1.022 \\
SNF20080803-000 & SDSS & 1688-53462-0310 & 2700 & \nodata & 1.028 \\
SNF20080805-007 & Kast & 2008-Aug-29.2 & 3600 & 102 & 1.108 \\
SNF20080806-002 & Kast & 2010-Sep-10.2 & 1200 & 85 & 1.256 \\
SNF20080809-005 & LRIS & 2009-Aug-24.4 & 1800 & 90 & 1.315 \\
SNF20080809-006 & R-C Spec. & 2009-Aug-29.2 & 900 & 108 & 1.041 \\
SNF20080810-001 & Kast & 2010-Sep-11.2 & 600 & 74 & 1.279 \\
SNF20080813-000 & R-C Spec. & 2009-Aug-28.3 & 1200 & 56 & 1.097 \\
SNF20080813-002 & Kast & 2009-Oct-25.1 & 1800 & 185 & 1.605 \\
SNF20080815-017 & Kast & 2008-Oct-30.2 & 900 & 66 & 1.024 \\
SNF20080816-009 & Kast & 2008-Oct-28.4 & 1200 & 30 & 1.091 \\
SNF20080817-005 & Kast & 2009-Jun-25.4 & 1200 & 104 & 1.124 \\
SNF20080821-000 & Kast & 2009-Aug-22.3 & 1500 & 104 & 1.172 \\
SNF20080822-003 & Kast & 2009-May-23.5 & 600 & 116 & 1.198 \\
SNF20080822-005 & Kast & 2010-Sep-12.4 & 600 & 181 & 1.052 \\
SNF20080825-006 & Kast & 2008-Oct-30.2 & 600 & 158 & 1.155 \\
SNF20080825-010 & Kast & 2010-Sep-11.4 & 600 & 180 & 1.575 \\
SNF20080828-003 & Kast & 2008-Oct-30.1 & 900 & 85 & 1.087 \\
SNF20080903-002 & Kast & 2009-Oct-24.2 & 1800 & 129 & 1.520 \\
SNF20080906-002 & R-C Spec. & 2009-Aug-30.2 & 2400 & 121 & 1.007 \\
SNF20080906-009 & Kast & 2009-Jun-27.4 & 3300 & 155 & 1.278 \\
SNF20080908-000 & LRIS & 2009-Jul-26.5 & 900 & 89 & 1.304 \\
SNF20080909-024 & LRIS & 2009-Aug-24.4 & 1800 & 89 & 1.174 \\
SNF20080909-030 & Kast & 2010-Sep-10.3 & 3600 & 216 & 1.171 \\
SNF20080910-005 & R-C Spec. & 2009-Aug-29.3 & 900 & 113 & 1.128 \\
SNF20080910-007 & LRIS & 2009-Aug-23.6 & 2700 & 89 & 1.043 \\
SNF20080911-007 & R-C Spec. & 2009-Aug-30.3 & 600 & 215 & 1.052 \\
SNF20080913-031 & Kast & 2009-Aug-21.5 & 1800 & 130 & 1.043 \\
SNF20080913-034 & R-C Spec. & 2009-Aug-30.4 & 1200 & 175 & 1.052 \\
SNF20080914-001 & Kast & 2009-Oct-24.5 & 1200 & 45 & 1.258 \\
SNF20080916-021 & Kast & 2008-Oct-29.5 & 1200 & 147 & 1.565 \\
SNF20080917-002 & Kast & 2008-Oct-30.1 & 900 & 103 & 1.130 \\
SNF20080918-000 & Kast & 2010-Sep-10.4 & 1200 & 229 & 1.065 \\
SNF20080918-002 & Kast & 2010-Sep-12.3 & 1200 & 160 & 1.073 \\
SNF20080919-000 & Kast & 2010-Sep-10.4 & 600 & 167 & 1.068 \\
SNF20080919-001 & R-C Spec. & 2009-Aug-30.3 & 2400 & 190 & 1.067 \\
SNF20080919-002 & SDSS & 0454-51908-0226 & 6300 & \nodata & 1.392 \\
SNF20080920-000 & Kast & 2010-Sep-10.5 & 1500 & 199 & 1.222 \\
SNF20080922-009 & R-C Spec. & 2009-Aug-30.1 & 1200 & 160 & 1.046 \\
SNF20080926-009 & Goodman HTS & 2010-Aug-09.2 & 2700 & 6 & 1.069 \\
SNF20080926-014 & Kast & 2008-Oct-30.2 & 900 & 81 & 1.030 \\
SNF20080927-001 & Kast & 2010-Sep-10.5 & 1800 & 207 & 1.461 \\
PTF09dlc & Kast & 2011-Jul-03.4 & 3600 & 159 & 1.205 \\
PTF09dnl & Kast & 2011-Jul-03.3 & 3600 & 243 & 1.085 \\
PTF09dnp & SDSS & 1166-52751-0299 & 2800 & \nodata & 1.096 \\
PTF09foz & SDSS & 0656-52148-0266 & 4502 & \nodata & 1.486 \\
PTF10acdh & SDSS & 1305-52757-0225 & 1920 & \nodata & 1.106 \\
PTF10hmv & Kast & 2011-Apr-01.3 & 2400 & 189 & 1.018 \\
PTF10icb & SDSS & 0957-52398-0137 & 2103 & \nodata & 1.219 \\
PTF10mwb & Kast & 2011-Jul-04.3 & 3600 & 100 & 1.038 \\
PTF10ndc & Kast & 2011-Jul-04.4 & 3600 & 66 & 1.206 \\
PTF10nlg & Kast & 2011-Jul-04.3 & 1800 & 157 & 1.093 \\
PTF10qjl & Kast & 2011-Jul-04.3 & 2400 & 180 & 1.107 \\
PTF10qjq & SDSS & 2972-54586-0320 & 3403 & \nodata & 1.108 \\
PTF10wof & SDSS & 0746-52238-0618 & 7502 & \nodata & 1.074 \\
PTF10ygu & Kast & 2011-Apr-01.2 & 600 & 144 & 1.052 \\
SN2004dt & SDSS & 0404-51812-0264 & 2700 & \nodata & 1.266 \\
SN2004ef & Kast & 2009-Oct-25.2 & 900 & 219 & 1.051 \\
SN2004gc & Kast & 2009-Oct-24.5 & 1200 & 173 & 1.166 \\
SN2004gs & SDSS & 2276-53712-0602 & 5100 & \nodata & 1.051 \\
SN2004il & SDSS & 0411-51817-0072 & 2700 & \nodata & 1.239 \\
SN2005L & SDSS & 1054-52516-0297 & 3006 & \nodata & 1.214 \\
SN2005M & Kast & 2009-Oct-24.5 & 1200 & 201 & 1.285 \\
SN2005ac & SDSS & 0299-51671-0380 & 4500 & \nodata & 1.199 \\
SN2005ag & Kast & 2007-Jun-16.3 & 1800 & 46 & 1.292 \\
SN2005ak & Kast & 2009-Jun-27.2 & 900 & 39 & 1.255 \\
SN2005bc & Kast & 2009-Jun-27.3 & 600 & 39 & 1.148 \\
SN2005bg & Kast & 2011-Jan-05.6 & 900 & 187 & 1.088 \\
SN2005bl & SDSS & 2609-54476-0384 & 6632 & \nodata & 1.039 \\
SN2005cc & SDSS & 1346-52822-0224 & 2220 & \nodata & 1.220 \\
SN2005cf & Kast & 2009-Jun-27.3 & 900 & 181 & 1.520 \\
SN2005cg & Kast & 2009-Oct-25.2 & 3600 & 198 & 1.309 \\
SN2005de & Kast & 2009-Aug-22.3 & 600 & 154 & 1.158 \\
SN2005dh & SDSS & 2171-53557-0414 & 4200 & \nodata & 1.121 \\
SN2005ec & Kast & 2009-Oct-25.5 & 600 & 204 & 1.294 \\
SN2005el & Kast & 2009-Oct-24.5 & 600 & 121 & 1.180 \\
SN2005hj & SDSS & 1501-53740-0188 & 4500 & \nodata & 1.198 \\
SN2005ir & SDSS & 0398-51789-0378 & 2700 & \nodata & 1.200 \\
SN2005ki & SDSS & 1240-52734-0548 & 2160 & \nodata & 1.101 \\
SN2005km & SDSS & 1979-53431-0395 & 2800 & \nodata & 1.106 \\
SN2006ac & SDSS & 2020-53431-0571 & 5000 & \nodata & 1.240 \\
SN2006ar & SDSS & 0489-51930-0148 & 3600 & \nodata & 1.180 \\
SN2006bk & Kast & 2009-Jun-27.3 & 900 & 102 & 1.143 \\
SN2006bm & SDSS & 2215-53793-0082 & 2700 & \nodata & 1.114 \\
SN2006bt & Kast & 2009-Jun-27.4 & 1200 & 77 & 1.331 \\
SN2006dm & Kast & 2009-Oct-25.3 & 900 & 215 & 1.336 \\
SN2006ob & SDSS & 0402-51793-0556 & 2700 & \nodata & 1.198 \\
SN2007ba & Kast & 2009-Jun-27.3 & 900 & 91 & 1.457 \\
SN2007bc & SDSS & 2496-54178-0291 & 2342 & \nodata & 1.031 \\
SN2007bd & Kast & 2011-Jan-05.4 & 600 & 183 & 1.311 \\
SN2007cq & Kast & 2007-Aug-13.4 & 1200 & 146 & 1.209 \\
SN2007fr & Kast & 2007-Aug-12.3 & 1200 & 169 & 1.419 \\
SN2007kk & Kast & 2009-Oct-24.4 & 600 & 43 & 1.015 \\
SN2007le & Kast & 2009-Oct-25.2 & 600 & 190 & 1.386 \\
SN2007nq & Kast & 2009-Oct-24.3 & 600 & 115 & 1.293 \\
SN2007qe & Kast & 2009-Aug-21.4 & 1800 & 86 & 1.022 \\
SN2008ec & Kast & 2009-Oct-25.2 & 600 & 117 & 1.143 \\
SN2009hs & Kast & 2011-Jul-03.4 & 900 & 130 & 1.169 \\
SN2010dt & Kast & 2011-Jul-03.3 & 1200 & 129 & 1.005 \\
SN2010kg & Kast & 2011-Apr-01.2 & 600 & 48 & 1.938 \\
\enddata
\end{deluxetable*}


==> table5_long.txt <==
\begin{deluxetable*}{lcccccc}
\tablecaption{\snf\ \snia\ Host Spectroscopic Results}
\tablewidth{0pt}
\tabletypesize{\normalsize}
\label{tab:host_specres}
\tablehead{
\colhead{SN Name} &
\colhead{BPT Class} &
\colhead{Z Method} &
\colhead{$Z_{T04}$}} &
\colhead{Balmer $E(B-V)$} &
\colhead{EW(H$\alpha$)} &
\colhead{$\log(F(\mathrm{H}\alpha))$}}
\startdata
SNF20050621-001 & SF & N2 (PP04) & $9.11^{+0.04}_{-0.04}$ & $0.058 \pm 0.145$ & 19.51 & 41.34 \\
SNF20050624-000 & AGN & \nodata & \nodata & \nodata & 30.00 & 41.65 \\
SNF20050704-008 & SF & N2 (PP04) & $9.02^{+0.03}_{-0.03}$ & $0.557 \pm 0.082$ & 22.47 & 41.28 \\
SNF20050727-005 & AGN & \nodata & \nodata & \nodata & 10.53 & 41.00 \\
SNF20050728-000 & SF & N2 (PP04) & $8.36^{+0.08}_{-0.10}$ & $0.000 \pm 0.044$ & 47.27 & 40.50 \\
SNF20050728-006 & Comp. & \nodata & \nodata & \nodata & 10.91 & 40.53 \\
SNF20050729-008 & SF & N2 (PP04) & $8.98^{+0.03}_{-0.03}$ & $0.933 \pm 0.151$ & 19.63 & 41.07 \\
SNF20050730-003 & AGN & \nodata & \nodata & \nodata & 1.47 & 40.32 \\
SNF20050731-011 & Comp. & \nodata & \nodata & \nodata & 6.12 & 41.02 \\
SNF20050820-004 & Comp. & \nodata & \nodata & \nodata & 0.97 & 40.41 \\
SNF20050821-004 & AGN & \nodata & \nodata & \nodata & 0.78 & 39.96 \\
SNF20050821-007 & SF & $R_{23}$ (KK04) & $8.00^{+0.09}_{-0.08}$ & $0.000 \pm 0.000$ & 43.07 & 40.07 \\
SNF20050822-000 & SF & O3N2 (PP04) & $8.46^{+0.13}_{-0.18}$ & $0.000 \pm 0.167$ & 9.02 & 39.26 \\
SNF20050822-004 & AGN & \nodata & \nodata & \nodata & 10.16 & 41.04 \\
SNF20050826-004 & SF & N2 (PP04) & $8.75^{+0.03}_{-0.03}$ & $0.461 \pm 0.133$ & 75.08 & 41.24 \\
SNF20050828-001 & SF & N2 (PP04) & $8.55^{+0.06}_{-0.06}$ & $0.000 \pm 0.000$ & 36.19 & 40.45 \\
SNF20050828-003 & SF & N2 (PP04) & $9.00^{+0.01}_{-0.01}$ & $0.741 \pm 0.041$ & 32.29 & 41.56 \\
SNF20050829-003 & SF & N2 (PP04) & $8.83^{+0.02}_{-0.02}$ & $0.000 \pm 0.000$ & 47.82 & 41.21 \\
SNF20050919-000 & SF & N2 (PP04) & $8.48^{+0.16}_{-0.25}$ & $0.000 \pm 0.082$ & 44.31 & 40.00 \\
SNF20050924-004 & SF & N2 (PP04) & $8.72^{+0.06}_{-0.06}$ & $0.093 \pm 0.151$ & 32.64 & 40.44 \\
SNF20050926-002 & \nodata & \nodata & \nodata & \nodata & 0.94 & 40.36 \\
SNF20050927-005 & SF & N2 (PP04) & $8.76^{+0.01}_{-0.01}$ & $0.310 \pm 0.041$ & 57.72 & 41.09 \\
SNF20050928-001 & Comp. & \nodata & \nodata & \nodata & 8.60 & 41.14 \\
SNF20050929-004 & Comp. & \nodata & \nodata & \nodata & 21.95 & 41.26 \\
SNF20051002-006 & Comp. & \nodata & \nodata & \nodata & 28.83 & 40.87 \\
SNF20051003-002 & AGN & \nodata & \nodata & \nodata & 2.02 & 40.64 \\
SNF20051003-003 & SF & N2 (PP04) & $8.99^{+0.01}_{-0.01}$ & $0.475 \pm 0.019$ & 45.12 & 41.08 \\
SNF20051023-000 & Comp. & \nodata & \nodata & \nodata & 15.06 & 41.35 \\
SNF20051113-000 & SF & O3N2 (PP04) & $8.55^{+0.07}_{-0.08}$ & $0.499 \pm 0.265$ & 21.70 & 38.87 \\
SNF20051120-005 & SF & N2 (PP04) & $9.18^{+0.05}_{-0.05}$ & $0.292 \pm 0.092$ & 8.74 & 40.71 \\
SNF20051121-001 & Comp. & \nodata & \nodata & \nodata & \nodata & \nodata \\
SNF20060112-001 & SF & $R_{23}$ (KK04) & $8.21^{+0.15}_{-0.13}$ & $0.220 \pm 0.151$ & 45.63 & 40.48 \\
SNF20060112-008 & SF & N2 (PP04) & $9.00^{+0.03}_{-0.03}$ & $0.735 \pm 0.106$ & 34.40 & 41.05 \\
SNF20060118-002 & AGN & \nodata & \nodata & \nodata & 2.46 & 39.85 \\
SNF20060125-004 & SF & N2 (PP04) & $8.89^{+0.01}_{-0.01}$ & $1.003 \pm 0.036$ & 25.35 & 41.18 \\
SNF20060209-003 & SF & N2 (PP04) & $9.12^{+0.07}_{-0.07}$ & $0.187 \pm 0.242$ & 14.32 & 40.72 \\
SNF20060209-005 & SF & O3N2 (PP04) & $8.82^{+0.01}_{-0.01}$ & $0.463 \pm 0.022$ & 34.78 & 39.97 \\
SNF20060511-004 & \nodata & \nodata & \nodata & \nodata & 1.68 & 39.66 \\
SNF20060511-014 & SF & N2 (PP04) & $8.97^{+0.02}_{-0.02}$ & $0.000 \pm 0.028$ & 25.90 & 41.13 \\
SNF20060512-001 & SF & N2 (PP04) & $8.88^{+0.01}_{-0.01}$ & $0.281 \pm 0.017$ & 76.63 & 40.86 \\
SNF20060512-002 & Comp. & \nodata & \nodata & \nodata & 7.15 & 40.77 \\
SNF20060514-011 & Comp. & \nodata & \nodata & \nodata & 9.67 & 40.99 \\
SNF20060520-007 & AGN & \nodata & \nodata & \nodata & 0.13 & 38.36 \\
SNF20060521-001 & \nodata & \nodata & \nodata & \nodata & 0.61 & 38.94 \\
SNF20060521-008 & Comp. & \nodata & \nodata & \nodata & 2.06 & 40.62 \\
SNF20060526-003 & SF & N2 (PP04) & $8.97^{+0.02}_{-0.02}$ & $0.000 \pm 0.001$ & 29.05 & 41.68 \\
SNF20060530-003 & SF & N2 (PP04) & $9.12^{+0.02}_{-0.02}$ & $0.257 \pm 0.059$ & 39.88 & 41.25 \\
SNF20060601-004 & AGN & \nodata & \nodata & \nodata & 12.80 & 40.82 \\
SNF20060601-005 & \nodata & \nodata & \nodata & \nodata & 48.12 & 38.88 \\
SNF20060601-009 & SF & N2 (PP04) & $9.14^{+0.06}_{-0.06}$ & $0.393 \pm 0.186$ & 12.41 & 40.92 \\
SNF20060609-002 & SF & N2 (PP04) & $9.06^{+0.02}_{-0.02}$ & $0.687 \pm 0.045$ & 27.02 & 41.28 \\
SNF20060611-003 & SF & N2 (PP04) & $8.91^{+0.08}_{-0.08}$ & $0.000 \pm 0.537$ & 17.00 & 40.28 \\
SNF20060611-014 & \nodata & \nodata & \nodata & \nodata & 7.72 & 40.95 \\
SNF20060618-014 & SF & N2 (PP04) & $8.49^{+0.08}_{-0.09}$ & $0.000 \pm 0.057$ & 30.35 & 39.87 \\
SNF20060618-023 & SF & N2 (PP04) & $8.47^{+0.06}_{-0.07}$ & $0.092 \pm 0.118$ & 48.37 & 40.86 \\
SNF20060621-012 & SF & N2 (PP04) & $8.56^{+0.04}_{-0.05}$ & $0.140 \pm 0.091$ & 27.44 & 40.37 \\
SNF20060621-015 & Comp. & \nodata & \nodata & \nodata & 21.51 & 40.23 \\
SNF20060622-005 & SF & N2 (PP04) & $9.21^{+0.02}_{-0.02}$ & $1.002 \pm 0.052$ & 70.04 & 41.85 \\
SNF20060623-017 & SF & N2 (PP04) & $8.95^{+0.02}_{-0.02}$ & $0.353 \pm 0.053$ & 33.83 & 40.90 \\
SNF20060624-019 & \nodata & \nodata & \nodata & \nodata & 38.32 & 41.29 \\
SNF20060719-011 & Comp. & \nodata & \nodata & \nodata & 17.25 & 40.56 \\
SNF20060719-020 & SF & N2 (PP04) & $9.03^{+0.06}_{-0.05}$ & $0.000 \pm 0.000$ & 11.52 & 40.71 \\
SNF20060720-042 & SF & N2 (PP04) & $8.65^{+0.04}_{-0.04}$ & $0.433 \pm 0.139$ & 52.60 & 40.51 \\
SNF20060907-000 & AGN & \nodata & \nodata & \nodata & 11.21 & 40.51 \\
SNF20060911-000 & \nodata & \nodata & \nodata & \nodata & 14.28 & 40.61 \\
SNF20060911-006 & SF & $R_{23}$ (KK04) & $8.26^{+0.40}_{-0.20}$ & $0.193 \pm 0.215$ & 26.87 & 38.74 \\
SNF20060911-013 & SF & N2 (PP04) & $8.62^{+0.06}_{-0.07}$ & $0.198 \pm 0.210$ & 19.92 & 41.21 \\
SNF20060911-014 & \nodata & \nodata & \nodata & \nodata & 21.25 & 39.97 \\
SNF20060912-000 & SF & N2 (PP04) & $9.04^{+0.02}_{-0.02}$ & $0.581 \pm 0.055$ & 21.95 & 41.42 \\
SNF20060912-004 & SF & O3N2 (PP04) & $9.18^{+0.11}_{-0.07}$ & $1.151 \pm 0.072$ & 43.66 & 41.57 \\
SNF20060913-005 & AGN & \nodata & \nodata & \nodata & 4.09 & 39.89 \\
SNF20060913-010 & SF & N2 (PP04) & $8.52^{+0.08}_{-0.10}$ & $0.063 \pm 0.101$ & 19.62 & 40.53 \\
SNF20060915-006 & SF & N2 (PP04) & $8.81^{+0.13}_{-0.14}$ & $0.701 \pm 0.450$ & 17.79 & 40.73 \\
SNF20060916-002 & SF & N2 (PP04) & $8.25^{+0.07}_{-0.09}$ & $0.172 \pm 0.104$ & 73.78 & 40.45 \\
SNF20060919-007 & AGN & \nodata & \nodata & \nodata & 8.70 & 41.48 \\
SNF20060921-006 & SF & N2 (PP04) & $8.63^{+0.06}_{-0.07}$ & $0.000 \pm 0.000$ & 32.33 & 40.21 \\
SNF20060923-001 & SF & N2 (PP04) & $9.15^{+0.04}_{-0.04}$ & $0.579 \pm 0.096$ & 12.42 & 41.36 \\
SNF20061009-008 & SF & N2 (PP04) & $8.71^{+0.02}_{-0.02}$ & $0.167 \pm 0.046$ & 43.02 & 40.86 \\
SNF20061011-005 & SF & N2 (PP04) & $8.35^{+0.04}_{-0.05}$ & $0.000 \pm 0.000$ & 44.94 & 40.24 \\
SNF20061019-019 & SF & N2 (PP04) & $8.49^{+0.08}_{-0.10}$ & $0.310 \pm 0.199$ & 44.92 & 40.05 \\
SNF20061020-000 & SF & N2 (PP04) & $9.00^{+0.04}_{-0.04}$ & $0.000 \pm 0.000$ & 9.79 & 40.55 \\
SNF20061021-002 & Comp. & \nodata & \nodata & \nodata & 8.09 & 40.36 \\
SNF20061021-003 & AGN & \nodata & \nodata & \nodata & 1.61 & 40.50 \\
SNF20061022-004 & SF & O3N2 (PP04) & $8.18^{+0.13}_{-0.20}$ & $0.490 \pm 0.253$ & 41.34 & 39.77 \\
SNF20061022-005 & SF & N2 (PP04) & $9.10^{+0.02}_{-0.02}$ & $0.948 \pm 0.087$ & 27.38 & 41.09 \\
SNF20061022-014 & SF & N2 (PP04) & $9.28^{+0.03}_{-0.03}$ & $0.387 \pm 0.059$ & 17.73 & 40.95 \\
SNF20061023-023 & SF & N2 (PP04) & $8.72^{+0.06}_{-0.07}$ & $0.204 \pm 0.295$ & 28.86 & 40.99 \\
SNF20061023-027 & SF & N2 (PP04) & $8.95^{+0.02}_{-0.02}$ & $0.161 \pm 0.066$ & 39.85 & 41.22 \\
SNF20061024-000 & \nodata & \nodata & \nodata & \nodata & 0.75 & 40.05 \\
SNF20061030-010 & SF & N2 (PP04) & $8.96^{+0.02}_{-0.02}$ & $0.218 \pm 0.040$ & 39.53 & 40.76 \\
SNF20061101-005 & SF & $R_{23}$ (KK04) & $8.39^{+0.06}_{-0.06}$ & $0.282 \pm 0.058$ & 118.84 & 41.27 \\
SNF20061107-004 & SF & $R_{23}$ (KK04) & $8.45^{+0.44}_{-0.26}$ & $0.158 \pm 0.231$ & 62.59 & 39.93 \\
SNF20061107-027 & Comp. & \nodata & \nodata & \nodata & 7.87 & 40.31 \\
SNF20061107-031 & SF & N2 (PP04) & $8.90^{+0.03}_{-0.03}$ & $0.510 \pm 0.070$ & 40.03 & 41.22 \\
SNF20061108-001 & Comp. & \nodata & \nodata & \nodata & 11.60 & 40.84 \\
SNF20061109-002 & SF & \nodata & \nodata & $0.272 \pm 0.158$ & 14.08 & 41.42 \\
SNF20061111-002 & SF & N2 (PP04) & $8.72^{+0.05}_{-0.06}$ & $0.267 \pm 0.191$ & 46.91 & 40.41 \\
SNF20061113-004 & SF & \nodata & \nodata & $0.022 \pm 0.144$ & 10.51 & 41.20 \\
SNF20061114-006 & SF & N2 (PP04) & $8.91^{+0.04}_{-0.04}$ & $0.097 \pm 0.123$ & 19.98 & 40.93 \\
SNF20070326-012 & SF & N2 (PP04) & $9.14^{+0.04}_{-0.04}$ & $0.475 \pm 0.153$ & 10.00 & 41.14 \\
SNF20070326-023 & Comp. & \nodata & \nodata & \nodata & 8.68 & 40.94 \\
SNF20070330-024 & Comp. & \nodata & \nodata & \nodata & 16.04 & 41.61 \\
SNF20070331-014 & Comp. & \nodata & \nodata & \nodata & 12.09 & 41.48 \\
SNF20070331-025 & SF & \nodata & \nodata & $0.000 \pm 0.000$ & 6.44 & 42.78 \\
SNF20070402-001 & SF & N2 (PP04) & $8.69^{+0.03}_{-0.03}$ & $0.140 \pm 0.053$ & 31.69 & 40.76 \\
SNF20070403-000 & SF & N2 (PP04) & $8.97^{+0.03}_{-0.03}$ & $0.872 \pm 0.126$ & 18.82 & 40.48 \\
SNF20070403-001 & SF & N2 (PP04) & $9.07^{+0.06}_{-0.06}$ & $0.972 \pm 0.219$ & 7.81 & 40.85 \\
SNF20070404-002 & Comp. & \nodata & \nodata & \nodata & 19.32 & 41.42 \\
SNF20070404-010 & SF & \nodata & \nodata & $0.000 \pm 0.260$ & 1.57 & 40.33 \\
SNF20070417-002 & Comp. & \nodata & \nodata & \nodata & 2.65 & 40.45 \\
SNF20070418-007 & SF & N2 (PP04) & $8.46^{+0.24}_{-0.40}$ & $0.650 \pm 0.662$ & 38.92 & 40.48 \\
SNF20070418-026 & SF & N2 (PP04) & $8.82^{+0.23}_{-0.23}$ & $0.000 \pm 0.326$ & 27.54 & 40.54 \\
SNF20070420-001 & SF & O3N2 (PP04) & $8.42^{+0.05}_{-0.07}$ & $0.000 \pm 0.010$ & 60.71 & 39.60 \\
SNF20070422-003 & SF & N2 (PP04) & $8.32^{+0.12}_{-0.20}$ & $0.630 \pm 0.158$ & 45.35 & 39.80 \\
SNF20070422-007 & SF & N2 (PP04) & $9.30^{+0.04}_{-0.04}$ & $0.857 \pm 0.095$ & 17.57 & 41.73 \\
SNF20070424-003 & SF & N2 (PP04) & $8.70^{+0.04}_{-0.04}$ & $0.161 \pm 0.129$ & 24.78 & 40.46 \\
SNF20070427-000 & SF & N2 (PP04) & $8.90^{+0.01}_{-0.01}$ & $0.259 \pm 0.028$ & 60.48 & 41.25 \\
SNF20070427-001 & AGN & \nodata & \nodata & \nodata & 5.89 & 40.42 \\
SNF20070429-000 & SF & N2 (PP04) & $9.09^{+0.01}_{-0.01}$ & $0.350 \pm 0.024$ & 101.19 & 41.68 \\
SNF20070429-007 & SF & N2 (PP04) & $8.94^{+0.03}_{-0.03}$ & $0.000 \pm 0.021$ & 31.53 & 41.61 \\
SNF20070504-017 & SF & N2 (PP04) & $8.96^{+0.04}_{-0.03}$ & $0.363 \pm 0.094$ & 18.58 & 40.71 \\
SNF20070506-006 & SF & N2 (PP04) & $8.89^{+0.02}_{-0.02}$ & $0.000 \pm 0.000$ & 36.86 & 41.23 \\
SNF20070513-002 & SF & N2 (PP04) & $8.39^{+0.07}_{-0.09}$ & $0.128 \pm 0.117$ & 56.76 & 40.77 \\
SNF20070524-000 & SF & \nodata & \nodata & $0.000 \pm 0.000$ & 8.89 & 41.13 \\
SNF20070528-000 & SF & N2 (PP04) & $9.01^{+0.03}_{-0.03}$ & $2.210 \pm 0.612$ & 9.95 & 40.78 \\
SNF20070528-003 & SF & $R_{23}$ (KK04) & $7.74^{+0.35}_{-0.24}$ & $0.000 \pm 0.000$ & 53.52 & 39.87 \\
SNF20070530-003 & SF & N2 (PP04) & $8.86^{+0.01}_{-0.02}$ & $0.277 \pm 0.040$ & 42.15 & 41.32 \\
SNF20070531-002 & AGN & \nodata & \nodata & \nodata & 1.13 & 40.28 \\
SNF20070531-011 & AGN & \nodata & \nodata & \nodata & 3.26 & 40.61 \\
SNF20070604-000 & SF & N2 (PP04) & $9.07^{+0.04}_{-0.04}$ & $0.367 \pm 0.093$ & 27.50 & 41.09 \\
SNF20070605-008 & AGN & \nodata & \nodata & \nodata & 1.40 & 40.77 \\
SNF20070608-005 & SF & N2 (PP04) & $8.72^{+0.04}_{-0.04}$ & $0.000 \pm 0.000$ & 36.14 & 40.96 \\
SNF20070617-008 & AGN & \nodata & \nodata & \nodata & 6.94 & 41.05 \\
SNF20070628-002 & SF & N2 (PP04) & $9.03^{+0.02}_{-0.02}$ & $0.738 \pm 0.204$ & 22.74 & 41.83 \\
SNF20070629-001 & Comp. & \nodata & \nodata & \nodata & 21.72 & 40.23 \\
SNF20070630-005 & AGN & \nodata & \nodata & \nodata & 3.51 & 41.01 \\
SNF20070630-006 & SF & N2 (PP04) & $8.65^{+0.04}_{-0.04}$ & $0.025 \pm 0.058$ & 36.14 & 40.84 \\
SNF20070630-009 & AGN & \nodata & \nodata & \nodata & 2.40 & 40.94 \\
SNF20070701-005 & SF & N2 (PP04) & $9.00^{+0.03}_{-0.03}$ & $0.571 \pm 0.075$ & 11.68 & 41.29 \\
SNF20070703-007 & SF & N2 (PP04) & $8.73^{+0.05}_{-0.05}$ & $0.011 \pm 0.078$ & 10.57 & 39.02 \\
SNF20070712-000 & SF & N2 (PP04) & $8.91^{+0.01}_{-0.01}$ & $0.481 \pm 0.040$ & 47.16 & 41.21 \\
SNF20070712-002 & SF & O3N2 (PP04) & $8.37^{+0.07}_{-0.09}$ & $0.093 \pm 0.151$ & 83.60 & 40.13 \\
SNF20070712-003 & SF & $R_{23}$ (KK04) & $7.75^{+0.16}_{-0.13}$ & $0.000 \pm 0.000$ & 30.67 & 39.43 \\
SNF20070714-007 & AGN & \nodata & \nodata & \nodata & 8.87 & 40.78 \\
SNF20070714-008 & SF & N2 (PP04) & $9.02^{+0.02}_{-0.02}$ & $0.845 \pm 0.086$ & 16.13 & 41.04 \\
SNF20070717-003 & SF & N2 (PP04) & $8.97^{+0.01}_{-0.01}$ & $0.418 \pm 0.058$ & \nodata & \nodata \\
SNF20070718-005 & SF & N2 (PP04) & $8.43^{+0.13}_{-0.17}$ & $0.000 \pm 0.000$ & 39.11 & 40.08 \\
SNF20070718-026 & SF & N2 (PP04) & $8.62^{+0.24}_{-0.32}$ & $0.000 \pm 0.000$ & 4.58 & 40.08 \\
SNF20070725-001 & SF & $R_{23}$ (KK04) & $7.85^{+0.10}_{-0.09}$ & $0.000 \pm 0.000$ & 24.72 & 40.27 \\
SNF20070726-005 & SF & N2 (PP04) & $8.72^{+0.02}_{-0.02}$ & $0.735 \pm 0.124$ & 44.83 & 41.35 \\
SNF20070727-016 & \nodata & \nodata & \nodata & \nodata & 0.55 & 39.78 \\
SNF20070730-002 & SF & N2 (PP04) & $8.32^{+0.01}_{-0.01}$ & $0.068 \pm 0.019$ & 69.81 & 40.06 \\
SNF20070731-005 & Comp. & \nodata & \nodata & \nodata & 1.66 & 40.41 \\
SNF20070803-005 & SF & N2 (PP04) & $9.05^{+0.05}_{-0.05}$ & $0.000 \pm 0.000$ & 10.18 & 40.60 \\
SNF20070806-026 & Comp. & \nodata & \nodata & \nodata & 26.07 & 41.48 \\
SNF20070807-000 & SF & N2 (PP04) & $8.54^{+0.20}_{-0.30}$ & $0.000 \pm 0.000$ & 21.13 & 40.51 \\
SNF20070810-004 & Comp. & \nodata & \nodata & \nodata & 18.84 & 41.27 \\
SNF20070816-002 & SF & N2 (PP04) & $8.97^{+0.02}_{-0.01}$ & $0.591 \pm 0.048$ & 25.75 & 41.06 \\
SNF20070816-006 & Comp. & \nodata & \nodata & \nodata & 7.73 & 40.78 \\
SNF20070817-003 & SF & N2 (PP04) & $8.89^{+0.01}_{-0.01}$ & $0.663 \pm 0.047$ & 38.83 & 41.32 \\
SNF20070818-001 & SF & N2 (PP04) & $8.89^{+0.07}_{-0.07}$ & $0.452 \pm 0.267$ & 11.55 & 40.81 \\
SNF20070820-000 & SF & N2 (PP04) & $9.04^{+0.05}_{-0.05}$ & $0.221 \pm 0.161$ & 15.47 & 40.81 \\
SNF20070824-001 & SF & N2 (PP04) & $8.46^{+0.10}_{-0.14}$ & $0.000 \pm 0.094$ & 35.61 & 40.57 \\
SNF20070825-001 & SF & $R_{23}$ (KK04) & $7.71^{+0.14}_{-0.14}$ & $0.057 \pm 0.255$ & \nodata & \nodata \\
SNF20070826-006 & \nodata & \nodata & \nodata & \nodata & 0.48 & 39.92 \\
SNF20070831-015 & SF & N2 (PP04) & $8.91^{+0.03}_{-0.03}$ & $0.335 \pm 0.100$ & 28.23 & 41.08 \\
SNF20070831-022 & Comp. & \nodata & \nodata & \nodata & 35.11 & 41.27 \\
SNF20070831-025 & SF & \nodata & \nodata & $0.000 \pm 0.000$ & 4.70 & 40.98 \\
SNF20070901-005 & SF & N2 (PP04) & $9.02^{+0.03}_{-0.03}$ & $1.040 \pm 0.081$ & 26.52 & 41.24 \\
SNF20070902-005 & Comp. & \nodata & \nodata & \nodata & 4.83 & 40.67 \\
SNF20070902-018 & Comp. & \nodata & \nodata & \nodata & 20.15 & 40.95 \\
SNF20070910-005 & \nodata & \nodata & \nodata & \nodata & 2.32 & 40.08 \\
SNF20070910-007 & SF & N2 (PP04) & $9.04^{+0.13}_{-0.12}$ & $0.000 \pm 0.000$ & 13.91 & 40.35 \\
SNF20070920-014 & Comp. & \nodata & \nodata & \nodata & 5.07 & 40.35 \\
SNF20071001-005 & Comp. & \nodata & \nodata & \nodata & 9.75 & 41.19 \\
SNF20071003-000 & Comp. & \nodata & \nodata & \nodata & 10.43 & 40.76 \\
SNF20071003-001 & SF & N2 (PP04) & $8.59^{+0.05}_{-0.06}$ & $0.000 \pm 0.000$ & 37.81 & 40.43 \\
SNF20071003-016 & SF & N2 (PP04) & $8.60^{+0.03}_{-0.03}$ & $0.475 \pm 0.073$ & 28.76 & 40.19 \\
SNF20071015-000 & AGN & \nodata & \nodata & \nodata & 9.68 & 40.95 \\
SNF20071019-003 & SF & $R_{23}$ (KK04) & $8.08^{+0.11}_{-0.10}$ & $0.110 \pm 0.100$ & 43.18 & 39.88 \\
SNF20071021-000 & SF & N2 (PP04) & $8.94^{+0.01}_{-0.01}$ & $0.021 \pm 0.041$ & 33.34 & 40.84 \\
SNF20071108-009 & Comp. & \nodata & \nodata & \nodata & 9.22 & 41.22 \\
SNF20071108-021 & SF & N2 (PP04) & $8.53^{+0.03}_{-0.03}$ & $0.000 \pm 0.000$ & 40.07 & 40.75 \\
SNF20071109-003 & SF & N2 (PP04) & $8.35^{+0.15}_{-0.26}$ & $0.000 \pm 0.201$ & 46.84 & 40.46 \\
SNF20071115-003 & SF & N2 (PP04) & $8.52^{+0.04}_{-0.05}$ & $0.080 \pm 0.108$ & 35.28 & 40.28 \\
SNF20071117-006 & SF & $R_{23}$ (KK04) & $7.94^{+0.13}_{-0.11}$ & $0.000 \pm 0.049$ & 15.98 & 39.08 \\
SNF20071117-039 & SF & N2 (PP04) & $9.09^{+0.02}_{-0.02}$ & $0.000 \pm 0.001$ & 35.16 & 41.39 \\
SNF20071118-006 & SF & O3N2 (PP04) & $8.59^{+0.02}_{-0.02}$ & $0.000 \pm 0.000$ & 31.59 & 39.81 \\
SNF20080320-007 & AGN & \nodata & \nodata & \nodata & 4.10 & 40.08 \\
SNF20080322-000 & SF & N2 (PP04) & $9.03^{+0.03}_{-0.02}$ & $0.667 \pm 0.081$ & 13.87 & 40.99 \\
SNF20080322-001 & SF & N2 (PP04) & $8.98^{+0.02}_{-0.03}$ & $0.434 \pm 0.080$ & 27.27 & 41.38 \\
SNF20080322-003 & SF & N2 (PP04) & $8.96^{+0.01}_{-0.01}$ & $0.912 \pm 0.042$ & 38.50 & 40.72 \\
SNF20080322-005 & SF & N2 (PP04) & $8.84^{+0.06}_{-0.06}$ & $0.000 \pm 0.000$ & 25.35 & 40.12 \\
SNF20080323-008 & SF & N2 (PP04) & $8.96^{+0.02}_{-0.02}$ & $0.623 \pm 0.057$ & 20.15 & 41.32 \\
SNF20080323-009 & Comp. & \nodata & \nodata & \nodata & 9.27 & 40.90 \\
SNF20080324-012 & Comp. & \nodata & \nodata & \nodata & 21.35 & 40.80 \\
SNF20080329-003 & Comp. & \nodata & \nodata & \nodata & 5.63 & 40.61 \\
SNF20080507-000 & SF & N2 (PP04) & $9.01^{+0.02}_{-0.01}$ & $0.652 \pm 0.044$ & 32.79 & 41.05 \\
SNF20080510-001 & SF & $R_{23}$ (KK04) & $7.77^{+0.09}_{-0.08}$ & $0.000 \pm 0.005$ & \nodata & \nodata \\
SNF20080510-005 & SF & O3N2 (PP04) & $8.28^{+0.11}_{-0.16}$ & $0.000 \pm 0.178$ & 41.79 & 40.67 \\
SNF20080512-000 & SF & N2 (PP04) & $8.97^{+0.01}_{-0.01}$ & $0.608 \pm 0.031$ & 32.23 & 41.21 \\
SNF20080512-008 & SF & $R_{23}$ (KK04) & $7.89^{+0.12}_{-0.10}$ & $0.038 \pm 0.087$ & 31.87 & 39.04 \\
SNF20080512-010 & SF & \nodata & \nodata & $0.000 \pm 0.222$ & 1.63 & 41.10 \\
SNF20080514-000 & SF & N2 (PP04) & $8.78^{+0.12}_{-0.13}$ & $0.000 \pm 0.000$ & 28.38 & 40.39 \\
SNF20080514-002 & SF & N2 (PP04) & $9.15^{+0.03}_{-0.03}$ & $1.330 \pm 0.081$ & 11.74 & 41.00 \\
SNF20080515-003 & AGN & \nodata & \nodata & \nodata & 2.76 & 40.35 \\
SNF20080516-000 & SF & $R_{23}$ (KK04) & $7.86^{+0.20}_{-0.16}$ & $0.000 \pm 0.000$ & 19.79 & 39.88 \\
SNF20080516-022 & SF & N2 (PP04) & $9.10^{+0.02}_{-0.02}$ & $1.159 \pm 0.054$ & 36.86 & 41.38 \\
SNF20080517-000 & AGN & \nodata & \nodata & \nodata & 1.66 & 40.23 \\
SNF20080517-013 & SF & N2 (PP04) & $8.99^{+0.02}_{-0.02}$ & $0.629 \pm 0.060$ & 34.02 & 41.74 \\
SNF20080522-000 & SF & N2 (PP04) & $8.69^{+0.12}_{-0.14}$ & $0.000 \pm 0.000$ & 13.52 & 40.38 \\
SNF20080522-004 & AGN & \nodata & \nodata & \nodata & 11.02 & 41.16 \\
SNF20080522-011 & SF & N2 (PP04) & $8.27^{+0.06}_{-0.07}$ & $0.000 \pm 0.000$ & 49.29 & 40.35 \\
SNF20080529-001 & SF & \nodata & \nodata & $0.000 \pm 0.000$ & 0.41 & 40.33 \\
SNF20080531-000 & SF & N2 (PP04) & $8.96^{+0.02}_{-0.02}$ & $0.275 \pm 0.049$ & 28.17 & 41.14 \\
SNF20080531-003 & AGN & \nodata & \nodata & \nodata & 3.00 & 40.60 \\
SNF20080606-012 & SF & N2 (PP04) & $8.43^{+0.11}_{-0.15}$ & $0.000 \pm 0.047$ & \nodata & \nodata \\
SNF20080610-003 & SF & $R_{23}$ (KK04) & $8.09^{+0.23}_{-0.18}$ & $0.035 \pm 0.143$ & 38.31 & 40.24 \\
SNF20080612-003 & SF & N2 (PP04) & $9.07^{+0.07}_{-0.06}$ & $0.282 \pm 0.166$ & 11.30 & 40.32 \\
SNF20080613-008 & SF & \nodata & \nodata & $0.586 \pm 0.193$ & 8.13 & 41.25 \\
SNF20080614-010 & Comp. & \nodata & \nodata & \nodata & 0.67 & 39.59 \\
SNF20080620-000 & SF & N2 (PP04) & $8.70^{+0.02}_{-0.02}$ & $0.309 \pm 0.074$ & 33.17 & 40.14 \\
SNF20080623-001 & SF & N2 (PP04) & $8.67^{+0.03}_{-0.04}$ & $0.000 \pm 0.009$ & 29.65 & 40.13 \\
SNF20080623-007 & Comp. & \nodata & \nodata & \nodata & 2.10 & 40.06 \\
SNF20080626-002 & SF & N2 (PP04) & $8.43^{+0.06}_{-0.07}$ & $0.000 \pm 0.057$ & 23.29 & 40.29 \\
SNF20080702-000 & SF & N2 (PP04) & $8.90^{+0.06}_{-0.05}$ & $0.006 \pm 0.076$ & 20.34 & 40.72 \\
SNF20080706-004 & SF & N2 (PP04) & $8.40^{+0.02}_{-0.02}$ & $0.064 \pm 0.028$ & 63.68 & 40.96 \\
SNF20080707-012 & SF & N2 (PP04) & $8.95^{+0.04}_{-0.04}$ & $0.226 \pm 0.177$ & 21.32 & 40.68 \\
SNF20080714-008 & SF & N2 (PP04) & $8.98^{+0.08}_{-0.07}$ & $0.780 \pm 0.351$ & 15.04 & 40.32 \\
SNF20080717-000 & SF & N2 (PP04) & $8.96^{+0.02}_{-0.02}$ & $0.613 \pm 0.072$ & 27.92 & 41.27 \\
SNF20080717-001 & \nodata & \nodata & \nodata & \nodata & 11.94 & 41.09 \\
SNF20080723-012 & AGN & \nodata & \nodata & \nodata & 26.70 & 39.70 \\
SNF20080725-000 & SF & N2 (PP04) & $8.86^{+0.01}_{-0.01}$ & $1.238 \pm 0.076$ & 106.40 & 41.66 \\
SNF20080725-003 & AGN & \nodata & \nodata & \nodata & 34.76 & 41.39 \\
SNF20080725-004 & Comp. & \nodata & \nodata & \nodata & 9.29 & 40.43 \\
SNF20080801-005 & SF & N2 (PP04) & $8.63^{+0.06}_{-0.07}$ & $0.000 \pm 0.000$ & 32.51 & 40.62 \\
SNF20080803-000 & SF & N2 (PP04) & $9.26^{+0.02}_{-0.02}$ & $1.012 \pm 0.034$ & 50.23 & 41.75 \\
SNF20080805-007 & SF & N2 (PP04) & $9.05^{+0.06}_{-0.06}$ & $1.330 \pm 0.604$ & 12.53 & 41.11 \\
SNF20080806-002 & AGN & \nodata & \nodata & \nodata & 17.35 & 41.04 \\
SNF20080809-005 & SF & N2 (PP04) & $8.45^{+0.17}_{-0.30}$ & $0.000 \pm 0.000$ & \nodata & \nodata \\
SNF20080809-006 & Comp. & \nodata & \nodata & \nodata & 27.57 & 40.76 \\
SNF20080810-001 & Comp. & \nodata & \nodata & \nodata & 14.24 & 41.23 \\
SNF20080813-000 & AGN & \nodata & \nodata & \nodata & 3.43 & 39.83 \\
SNF20080813-002 & SF & N2 (PP04) & $8.80^{+0.10}_{-0.10}$ & $0.000 \pm 0.074$ & 17.65 & 40.85 \\
SNF20080816-009 & SF & N2 (PP04) & $8.96^{+0.01}_{-0.01}$ & $0.379 \pm 0.036$ & 37.76 & 41.42 \\
SNF20080817-005 & SF & \nodata & \nodata & $0.664 \pm 0.606$ & 2.11 & 40.73 \\
SNF20080821-000 & Comp. & \nodata & \nodata & \nodata & 7.07 & 41.27 \\
SNF20080822-003 & \nodata & \nodata & \nodata & \nodata & 0.29 & 39.98 \\
SNF20080822-005 & Comp. & \nodata & \nodata & \nodata & 9.24 & 41.05 \\
SNF20080825-006 & AGN & \nodata & \nodata & \nodata & 0.88 & 40.46 \\
SNF20080825-010 & AGN & \nodata & \nodata & \nodata & 1.50 & 40.52 \\
SNF20080903-002 & SF & N2 (PP04) & $8.99^{+0.08}_{-0.08}$ & $0.667 \pm 0.466$ & 20.50 & 40.99 \\
SNF20080906-002 & SF & N2 (PP04) & $8.44^{+0.17}_{-0.27}$ & $0.072 \pm 0.235$ & 15.44 & 39.79 \\
SNF20080906-009 & SF & N2 (PP04) & $8.33^{+0.12}_{-0.19}$ & $0.037 \pm 0.130$ & 30.49 & 40.29 \\
SNF20080908-000 & SF & $R_{23}$ (KK04) & $8.10^{+0.04}_{-0.04}$ & $0.000 \pm 0.000$ & 34.99 & 39.42 \\
SNF20080909-030 & \nodata & \nodata & \nodata & \nodata & 16.25 & 39.82 \\
SNF20080910-005 & SF & N2 (PP04) & $9.08^{+0.02}_{-0.02}$ & $0.556 \pm 0.042$ & 30.67 & 41.60 \\
SNF20080910-007 & SF & $R_{23}$ (KK04) & $7.74^{+0.16}_{-0.13}$ & $0.000 \pm 0.000$ & 46.43 & 38.68 \\
SNF20080913-031 & AGN & \nodata & \nodata & \nodata & 0.23 & 39.18 \\
SNF20080914-001 & SF & N2 (PP04) & $8.95^{+0.01}_{-0.01}$ & $0.562 \pm 0.073$ & \nodata & \nodata \\
SNF20080916-021 & Comp. & \nodata & \nodata & \nodata & \nodata & \nodata \\
SNF20080917-002 & SF & N2 (PP04) & $8.98^{+0.03}_{-0.03}$ & $0.584 \pm 0.115$ & 25.92 & 41.01 \\
SNF20080918-000 & SF & N2 (PP04) & $9.00^{+0.02}_{-0.02}$ & $0.186 \pm 0.042$ & 29.62 & 41.18 \\
SNF20080918-002 & SF & N2 (PP04) & $8.86^{+0.04}_{-0.04}$ & $0.394 \pm 0.168$ & 23.15 & 40.91 \\
SNF20080919-000 & AGN & \nodata & \nodata & \nodata & 4.87 & 40.55 \\
SNF20080919-001 & \nodata & \nodata & \nodata & \nodata & 31.41 & 39.62 \\
SNF20080919-002 & SF & N2 (PP04) & $9.03^{+0.01}_{-0.01}$ & $0.312 \pm 0.029$ & 38.69 & 41.06 \\
SNF20080920-000 & SF & N2 (PP04) & $8.96^{+0.01}_{-0.01}$ & $0.233 \pm 0.034$ & \nodata & \nodata \\
SNF20080922-009 & Comp. & \nodata & \nodata & \nodata & 10.20 & 40.88 \\
SNF20080926-009 & SF & N2 (PP04) & $8.61^{+0.05}_{-0.06}$ & $0.100 \pm 0.122$ & 41.47 & 40.64 \\
SNF20080927-001 & SF & N2 (PP04) & $8.50^{+0.02}_{-0.02}$ & $0.288 \pm 0.035$ & 80.48 & 40.72 \\
PTF09dlc & SF & $R_{23}$ (KK04) & $8.22^{+0.11}_{-0.10}$ & $0.010 \pm 0.063$ & 51.38 & 40.28 \\
PTF09dnl & \nodata & \nodata & \nodata & \nodata & 31.31 & 38.08 \\
PTF09dnp & AGN & \nodata & \nodata & \nodata & 2.59 & 40.35 \\
PTF09foz & AGN & \nodata & \nodata & \nodata & 0.51 & 39.48 \\
PTF10acdh & Comp. & \nodata & \nodata & \nodata & 2.12 & 39.95 \\
PTF10hmv & SF & $R_{23}$ (KK04) & $8.04^{+0.18}_{-0.15}$ & $0.000 \pm 0.000$ & 18.26 & 39.20 \\
PTF10icb & SF & N2 (PP04) & $8.71^{+0.01}_{-0.01}$ & $0.206 \pm 0.021$ & 51.19 & 40.51 \\
PTF10mwb & SF & N2 (PP04) & $8.75^{+0.20}_{-0.22}$ & $0.000 \pm 0.103$ & 10.15 & 39.80 \\
PTF10ndc & SF & N2 (PP04) & $8.63^{+0.14}_{-0.18}$ & $0.000 \pm 0.000$ & 23.92 & 40.04 \\
PTF10nlg & SF & N2 (PP04) & $8.71^{+0.03}_{-0.03}$ & $0.371 \pm 0.044$ & \nodata & \nodata \\
PTF10qjl & SF & N2 (PP04) & $8.59^{+0.06}_{-0.06}$ & $0.000 \pm 0.000$ & 55.94 & 40.44 \\
PTF10qjq & SF & N2 (PP04) & $9.07^{+0.01}_{-0.01}$ & $0.315 \pm 0.022$ & 49.32 & 41.20 \\
PTF10wof & SF & N2 (PP04) & $8.78^{+0.02}_{-0.02}$ & $0.465 \pm 0.058$ & 36.45 & 40.85 \\
PTF10ygu & SF & N2 (PP04) & $8.99^{+0.01}_{-0.01}$ & $0.957 \pm 0.069$ & 25.22 & 41.58 \\
SN2004dt & AGN & \nodata & \nodata & \nodata & 3.34 & 40.76 \\
SN2004ef & SF & N2 (PP04) & $9.15^{+0.23}_{-0.18}$ & $0.000 \pm 0.111$ & 1.29 & 40.47 \\
SN2004gc & SF & N2 (PP04) & $9.22^{+0.02}_{-0.02}$ & $0.706 \pm 0.079$ & 25.83 & 41.38 \\
SN2004gs & AGN & \nodata & \nodata & \nodata & 1.16 & 40.14 \\
SN2005L & AGN & \nodata & \nodata & \nodata & 8.60 & 41.59 \\
SN2005M & SF & N2 (PP04) & $8.86^{+0.00}_{-0.00}$ & $0.190 \pm 0.012$ & 93.43 & 41.72 \\
SN2005ac & AGN & \nodata & \nodata & \nodata & 1.56 & 39.67 \\
SN2005ag & AGN & \nodata & \nodata & \nodata & 19.20 & 41.60 \\
SN2005ak & \nodata & \nodata & \nodata & \nodata & 0.92 & 39.53 \\
SN2005bc & SF & N2 (PP04) & $9.18^{+0.02}_{-0.02}$ & $0.000 \pm 0.000$ & 18.65 & 41.06 \\
SN2005bg & SF & N2 (PP04) & $8.91^{+0.01}_{-0.01}$ & $0.494 \pm 0.016$ & 41.19 & 41.33 \\
SN2005bl & AGN & \nodata & \nodata & \nodata & 2.43 & 40.92 \\
SN2005cc & SF & N2 (PP04) & $8.86^{+0.01}_{-0.01}$ & $0.557 \pm 0.014$ & \nodata & \nodata \\
SN2005cf & SF & N2 (PP04) & $8.63^{+0.00}_{-0.00}$ & $0.077 \pm 0.008$ & 95.46 & 41.05 \\
SN2005cg & SF & $R_{23}$ (KK04) & $8.11^{+0.25}_{-0.19}$ & $0.000 \pm 0.000$ & 26.58 & 39.39 \\
SN2005de & SF & N2 (PP04) & $8.97^{+0.00}_{-0.00}$ & $0.523 \pm 0.018$ & 62.40 & 41.62 \\
SN2005dh & Comp. & \nodata & \nodata & \nodata & 18.42 & 40.97 \\
SN2005ec & SF & \nodata & \nodata & $0.000 \pm 0.000$ & 1.16 & 40.62 \\
SN2005el & SF & N2 (PP04) & $9.43^{+0.01}_{-0.01}$ & $0.496 \pm 0.018$ & 28.64 & 41.69 \\
SN2005hj & SF & N2 (PP04) & $8.98^{+0.04}_{-0.04}$ & $0.453 \pm 0.127$ & 22.54 & 40.29 \\
SN2005ir & SF & N2 (PP04) & $9.16^{+0.03}_{-0.03}$ & $0.532 \pm 0.068$ & 27.50 & 41.16 \\
SN2005ki & AGN & \nodata & \nodata & \nodata & 1.43 & 40.65 \\
SN2006ac & SF & N2 (PP04) & $8.96^{+0.01}_{-0.01}$ & $0.316 \pm 0.021$ & 58.50 & 42.23 \\
SN2006ar & SF & N2 (PP04) & $9.03^{+0.02}_{-0.02}$ & $0.720 \pm 0.073$ & 14.28 & 40.63 \\
SN2006bk & \nodata & \nodata & \nodata & \nodata & 0.76 & 40.81 \\
SN2006bm & AGN & \nodata & \nodata & \nodata & 9.56 & 40.56 \\
SN2006bt & SF & \nodata & \nodata & $0.000 \pm 0.000$ & 0.86 & 40.43 \\
SN2006dm & AGN & \nodata & \nodata & \nodata & 3.49 & 40.64 \\
SN2006ob & AGN & \nodata & \nodata & \nodata & 1.65 & 40.90 \\
SN2007ba & AGN & \nodata & \nodata & \nodata & 1.56 & 40.67 \\
SN2007bc & AGN & \nodata & \nodata & \nodata & 2.47 & 40.57 \\
SN2007bd & AGN & \nodata & \nodata & \nodata & 2.59 & 40.63 \\
SN2007cq & SF & N2 (PP04) & $8.95^{+0.02}_{-0.02}$ & $0.376 \pm 0.096$ & 22.53 & 40.72 \\
SN2007fr & SF & \nodata & \nodata & $0.000 \pm 0.074$ & 0.74 & 40.44 \\
SN2007kk & AGN & \nodata & \nodata & \nodata & 9.59 & 41.72 \\
SN2007le & SF & N2 (PP04) & $9.02^{+0.01}_{-0.01}$ & $0.586 \pm 0.036$ & 20.65 & 41.14 \\
SN2007nq & Comp. & \nodata & \nodata & \nodata & 4.65 & 41.41 \\
SN2007qe & SF & \nodata & \nodata & $0.081 \pm 0.165$ & 8.23 & 39.45 \\
SN2008ec & Comp. & \nodata & \nodata & \nodata & 94.62 & 42.30 \\
SN2009hs & AGN & \nodata & \nodata & \nodata & 3.21 & 41.21 \\
SN2010dt & Comp. & \nodata & \nodata & \nodata & 8.58 & 41.03 \\
SN2010kg & AGN & \nodata & \nodata & \nodata & \nodata & \nodata \\
\enddata
\end{deluxetable*}


==> table6_long.txt <==
\begin{deluxetable*}{lccc}
\tablecaption{\snf\ \snia\ Host Galaxy Stellar Population Properties}
\tablewidth{0pt}
\tabletypesize{\normalsize}
\label{tab:host_sps_res}
\tablehead{
\colhead{SN Name} &
\colhead{$\log(M_*/M_\odot)$} &
\colhead{$sSFR$} &
\colhead{Phot. E(B-V)}}
\startdata
SNF20050519-000 & $10.55^{+0.48}_{-0.36}$ & $-10.21^{+0.40}_{-0.52}$ & $0.48^{+0.19}_{-0.25}$\\
SNF20050621-001 & $10.45^{+0.25}_{-0.25}$ & $-11.10^{+0.40}_{-0.29}$ & $0.10^{+0.15}_{-0.10}$\\
SNF20050624-000 & $10.73^{+0.13}_{-0.14}$ & $-10.77^{+0.14}_{-0.14}$ & $0.00^{+0.06}_{-0.00}$\\
SNF20050704-008 & $10.28^{+0.01}_{-0.01}$ & $-9.08^{+0.00}_{-0.00}$ & $0.35^{+0.00}_{-0.00}$\\
SNF20050727-005 & $10.32^{+0.09}_{-0.16}$ & $-10.85^{+0.15}_{-0.18}$ & $0.00^{+0.08}_{-0.00}$\\
SNF20050728-000 & $8.91^{+0.20}_{-0.19}$ & $-9.27^{+0.31}_{-0.18}$ & $0.18^{+0.07}_{-0.09}$\\
SNF20050728-001 & $10.08^{+0.11}_{-0.14}$ & $-13.63^{+0.30}_{-0.60}$ & $0.00^{+0.05}_{-0.00}$\\
SNF20050728-006 & $10.23^{+0.19}_{-0.21}$ & $-10.08^{+0.18}_{-0.20}$ & $0.43^{+0.10}_{-0.09}$\\
SNF20050728-012 & $11.14^{+0.22}_{-0.25}$ & $-10.13^{+0.33}_{-0.30}$ & $0.59^{+0.13}_{-0.12}$\\
SNF20050729-008 & $10.38^{+0.15}_{-0.16}$ & $-10.39^{+0.30}_{-0.37}$ & $0.10^{+0.07}_{-0.10}$\\
SNF20050730-003 & $10.87^{+0.10}_{-0.22}$ & $-11.13^{+0.18}_{-0.10}$ & $0.21^{+0.04}_{-0.06}$\\
SNF20050731-005 & $7.08^{+0.03}_{-0.03}$ & $-9.18^{+0.00}_{-0.00}$ & $0.00^{+0.00}_{-0.00}$\\
SNF20050731-011 & $11.13^{+0.18}_{-0.02}$ & $-10.41^{+0.00}_{-0.17}$ & $0.27^{+0.00}_{-0.12}$\\
SNF20050805-008 & $10.93^{+0.24}_{-0.23}$ & $-10.47^{+0.24}_{-0.27}$ & $0.47^{+0.12}_{-0.12}$\\
SNF20050820-004 & $11.44^{+0.12}_{-0.13}$ & $-11.06^{+0.69}_{-0.83}$ & $0.96^{+0.06}_{-0.06}$\\
SNF20050821-004 & $10.92^{+0.29}_{-0.21}$ & $-11.01^{+0.55}_{-1.82}$ & $0.76^{+0.11}_{-0.15}$\\
SNF20050821-007 & $8.38^{+0.14}_{-0.23}$ & $-8.92^{+0.09}_{-0.17}$ & $0.06^{+0.12}_{-0.06}$\\
SNF20050822-000 & $8.64^{+0.01}_{-0.11}$ & $-9.09^{+0.24}_{-0.00}$ & $0.00^{+0.07}_{-0.00}$\\
SNF20050822-004 & $10.77^{+0.25}_{-0.29}$ & $-10.37^{+0.28}_{-0.27}$ & $0.42^{+0.15}_{-0.13}$\\
SNF20050824-002 & $7.21^{+0.43}_{-0.42}$ & $-9.25^{+0.31}_{-0.41}$ & $0.20^{+0.19}_{-0.18}$\\
SNF20050826-004 & $9.66^{+0.42}_{-0.31}$ & $-9.42^{+0.29}_{-0.36}$ & $0.30^{+0.16}_{-0.21}$\\
SNF20050826-010 & $8.19^{+0.28}_{-0.22}$ & $-9.58^{+0.26}_{-0.42}$ & $0.22^{+0.11}_{-0.14}$\\
SNF20050828-001 & $9.50^{+0.11}_{-0.01}$ & $-9.26^{+0.12}_{-0.00}$ & $0.91^{+0.00}_{-0.05}$\\
SNF20050828-003 & $10.52^{+0.18}_{-0.13}$ & $-9.21^{+0.14}_{-0.21}$ & $0.24^{+0.00}_{-0.07}$\\
SNF20050829-003 & $9.95^{+0.01}_{-0.39}$ & $-9.99^{+0.50}_{-0.00}$ & $0.00^{+0.18}_{-0.00}$\\
SNF20050903-000 & $8.56^{+0.43}_{-0.38}$ & $-9.16^{+0.24}_{-0.32}$ & $0.50^{+0.16}_{-0.22}$\\
SNF20050919-000 & $8.55^{+0.19}_{-0.16}$ & $-9.77^{+0.24}_{-0.24}$ & $0.14^{+0.07}_{-0.09}$\\
SNF20050924-004 & $9.30^{+0.29}_{-0.37}$ & $-9.48^{+0.25}_{-0.32}$ & $0.37^{+0.21}_{-0.12}$\\
SNF20050925-010 & $7.22^{+0.04}_{-0.06}$ & $-8.86^{+0.00}_{-0.06}$ & $0.00^{+0.03}_{-0.00}$\\
SNF20050926-002 & $11.12^{+0.27}_{-0.16}$ & $-10.01^{+0.12}_{-0.11}$ & $0.36^{+0.06}_{-0.03}$\\
SNF20050927-005 & $9.95^{+0.02}_{-0.42}$ & $-9.73^{+0.56}_{-0.00}$ & $0.39^{+0.14}_{-0.01}$\\
SNF20050928-001 & $10.86^{+0.06}_{-0.07}$ & $-10.49^{+0.22}_{-0.16}$ & $0.26^{+0.02}_{-0.02}$\\
SNF20050929-004 & $10.50^{+0.01}_{-0.01}$ & $-9.87^{+0.00}_{-0.00}$ & $0.52^{+0.00}_{-0.00}$\\
SNF20051002-006 & $9.81^{+0.28}_{-0.27}$ & $-10.17^{+0.33}_{-0.35}$ & $0.18^{+0.14}_{-0.15}$\\
SNF20051003-002 & $11.00^{+0.18}_{-0.20}$ & $-10.40^{+0.16}_{-0.18}$ & $0.35^{+0.09}_{-0.08}$\\
SNF20051003-003 & $10.03^{+0.21}_{-0.07}$ & $-10.99^{+0.07}_{-0.23}$ & $0.21^{+0.02}_{-0.07}$\\
SNF20051003-004 & $9.01^{+0.01}_{-0.01}$ & $-10.33^{+0.00}_{-0.00}$ & $0.00^{+0.00}_{-0.00}$\\
SNF20051004-001 & $7.59^{+0.33}_{-0.33}$ & $-9.13^{+0.24}_{-0.35}$ & $0.17^{+0.14}_{-0.17}$\\
SNF20051006-001 & $10.20^{+0.20}_{-0.18}$ & $-12.90^{+0.81}_{-1.13}$ & $0.27^{+0.08}_{-0.09}$\\
SNF20051020-000 & $8.34^{+0.11}_{-0.13}$ & $-8.87^{+0.06}_{-0.19}$ & $0.01^{+0.07}_{-0.01}$\\
SNF20051023-000 & $10.48^{+0.14}_{-0.12}$ & $-9.45^{+0.13}_{-0.16}$ & $0.32^{+0.06}_{-0.06}$\\
SNF20051023-005 & $10.78^{+0.33}_{-0.25}$ & $-12.60^{+0.83}_{-1.23}$ & $0.45^{+0.12}_{-0.16}$\\
SNF20051031-002 & $9.06^{+0.01}_{-0.01}$ & $-8.92^{+0.00}_{-0.00}$ & $0.00^{+0.00}_{-0.00}$\\
SNF20051113-000 & $7.51^{+0.01}_{-0.01}$ & $-8.84^{+0.00}_{-0.00}$ & $0.03^{+0.00}_{-0.00}$\\
SNF20051113-003 & $10.45^{+0.01}_{-0.06}$ & $-9.02^{+0.09}_{-0.00}$ & $1.01^{+0.03}_{-0.00}$\\
SNF20051119-004 & $8.96^{+0.05}_{-0.14}$ & $-9.26^{+0.08}_{-0.57}$ & $0.00^{+0.01}_{-0.00}$\\
SNF20051120-005 & $10.10^{+0.01}_{-0.01}$ & $-9.36^{+0.00}_{-0.00}$ & $1.02^{+0.00}_{-0.00}$\\
SNF20051121-001 & $10.14^{+0.13}_{-0.13}$ & $-10.14^{+0.14}_{-0.18}$ & $0.23^{+0.06}_{-0.06}$\\
SNF20060112-001 & $9.43^{+0.33}_{-0.46}$ & $-10.01^{+0.52}_{-0.15}$ & $0.50^{+0.09}_{-0.14}$\\
SNF20060112-008 & $10.00^{+0.04}_{-0.12}$ & $-11.15^{+0.16}_{-0.12}$ & $0.00^{+0.01}_{-0.00}$\\
SNF20060118-002 & $10.24^{+0.01}_{-0.01}$ & $-8.81^{+0.00}_{-0.00}$ & $0.60^{+0.00}_{-0.00}$\\
SNF20060125-004 & $10.06^{+0.01}_{-0.01}$ & $-10.25^{+0.00}_{-0.00}$ & $0.09^{+0.00}_{-0.00}$\\
SNF20060209-003 & $9.98^{+0.16}_{-0.15}$ & $-9.67^{+0.19}_{-0.22}$ & $0.39^{+0.07}_{-0.07}$\\
SNF20060209-005 & $8.76^{+0.01}_{-0.15}$ & $-10.43^{+0.26}_{-0.00}$ & $0.28^{+0.08}_{-0.00}$\\
SNF20060224-000 & $10.50^{+0.24}_{-0.19}$ & $-9.14^{+0.27}_{-0.63}$ & $0.75^{+0.11}_{-0.13}$\\
SNF20060224-026 & $10.17^{+0.28}_{-0.25}$ & $-9.26^{+0.22}_{-0.28}$ & $0.45^{+0.13}_{-0.12}$\\
SNF20060511-004 & $10.00^{+0.21}_{-0.18}$ & $-12.82^{+0.74}_{-1.03}$ & $0.14^{+0.08}_{-0.11}$\\
SNF20060511-014 & $10.12^{+0.10}_{-0.16}$ & $-10.89^{+0.11}_{-0.11}$ & $0.01^{+0.10}_{-0.01}$\\
SNF20060512-001 & $9.49^{+0.25}_{-0.22}$ & $-9.01^{+0.16}_{-0.23}$ & $0.45^{+0.10}_{-0.11}$\\
SNF20060512-002 & $10.39^{+0.22}_{-0.24}$ & $-10.37^{+0.24}_{-0.21}$ & $0.24^{+0.13}_{-0.12}$\\
SNF20060514-003 & $7.47^{+0.35}_{-0.32}$ & $-9.21^{+0.28}_{-0.42}$ & $0.13^{+0.16}_{-0.13}$\\
SNF20060514-011 & $10.64^{+0.24}_{-0.23}$ & $-9.95^{+0.72}_{-0.48}$ & $0.63^{+0.12}_{-0.12}$\\
SNF20060520-007 & $9.88^{+0.01}_{-0.01}$ & $-13.30^{+0.00}_{-0.00}$ & $0.41^{+0.00}_{-0.00}$\\
SNF20060521-001 & $9.81^{+0.37}_{-0.21}$ & $-12.37^{+0.87}_{-1.43}$ & $0.43^{+0.11}_{-0.20}$\\
SNF20060521-008 & $10.95^{+0.17}_{-0.23}$ & $-10.52^{+0.28}_{-0.27}$ & $0.36^{+0.12}_{-0.09}$\\
SNF20060526-001 & $9.53^{+0.07}_{-0.08}$ & $-10.38^{+0.10}_{-0.17}$ & $0.00^{+0.04}_{-0.00}$\\
SNF20060526-003 & $10.86^{+0.31}_{-0.38}$ & $-9.97^{+0.39}_{-0.32}$ & $0.13^{+0.08}_{-0.09}$\\
SNF20060530-003 & $10.02^{+0.21}_{-0.26}$ & $-10.31^{+0.36}_{-0.31}$ & $0.11^{+0.11}_{-0.11}$\\
SNF20060601-004 & $10.53^{+0.33}_{-0.21}$ & $-10.15^{+0.35}_{-0.12}$ & $0.78^{+0.10}_{-0.08}$\\
SNF20060601-005 & $7.19^{+0.44}_{-0.39}$ & $-9.25^{+0.30}_{-0.45}$ & $0.20^{+0.19}_{-0.18}$\\
SNF20060601-009 & $10.01^{+0.66}_{-0.28}$ & $-9.03^{+0.18}_{-0.34}$ & $0.62^{+0.14}_{-0.33}$\\
SNF20060609-002 & $10.20^{+0.15}_{-0.14}$ & $-9.59^{+0.16}_{-0.26}$ & $0.35^{+0.07}_{-0.05}$\\
SNF20060611-003 & $9.21^{+0.15}_{-0.17}$ & $-9.19^{+0.28}_{-0.97}$ & $0.22^{+0.10}_{-0.08}$\\
SNF20060611-014 & $10.61^{+0.01}_{-0.27}$ & $-11.31^{+0.28}_{-0.03}$ & $0.00^{+0.01}_{-0.00}$\\
SNF20060611-019 & $10.10^{+0.43}_{-0.39}$ & $-9.92^{+0.47}_{-0.60}$ & $0.54^{+0.19}_{-0.22}$\\
SNF20060611-048 & $10.11^{+0.08}_{-0.20}$ & $-12.77^{+0.41}_{-0.96}$ & $0.00^{+0.09}_{-0.00}$\\
SNF20060618-014 & $8.58^{+0.11}_{-0.25}$ & $-9.01^{+0.19}_{-0.14}$ & $0.19^{+0.10}_{-0.05}$\\
SNF20060618-023 & $9.25^{+0.23}_{-0.36}$ & $-9.38^{+0.31}_{-0.42}$ & $0.09^{+0.19}_{-0.09}$\\
SNF20060618-025 & $9.79^{+0.33}_{-0.22}$ & $-9.96^{+0.35}_{-0.18}$ & $0.22^{+0.10}_{-0.12}$\\
SNF20060621-012 & $9.17^{+0.21}_{-0.18}$ & $-9.63^{+0.21}_{-0.29}$ & $0.20^{+0.08}_{-0.09}$\\
SNF20060621-015 & $9.04^{+0.37}_{-0.24}$ & $-9.33^{+0.30}_{-0.33}$ & $0.22^{+0.12}_{-0.20}$\\
SNF20060622-005 & $10.52^{+0.33}_{-0.31}$ & $-10.42^{+0.48}_{-0.94}$ & $0.33^{+0.17}_{-0.16}$\\
SNF20060622-020 & $8.00^{+0.44}_{-0.40}$ & $-9.59^{+0.47}_{-0.74}$ & $0.37^{+0.21}_{-0.20}$\\
SNF20060623-014 & $10.47^{+0.33}_{-0.30}$ & $-9.78^{+0.38}_{-0.47}$ & $0.37^{+0.15}_{-0.17}$\\
SNF20060623-017 & $9.80^{+0.35}_{-0.20}$ & $-9.66^{+0.38}_{-0.11}$ & $0.13^{+0.07}_{-0.13}$\\
SNF20060624-019 & $10.21^{+0.22}_{-0.25}$ & $-10.61^{+0.27}_{-0.22}$ & $0.11^{+0.13}_{-0.11}$\\
SNF20060719-011 & $9.67^{+0.42}_{-0.18}$ & $-10.44^{+1.26}_{-0.53}$ & $0.25^{+0.11}_{-0.25}$\\
SNF20060719-020 & $9.95^{+0.16}_{-0.17}$ & $-10.17^{+0.23}_{-0.24}$ & $0.08^{+0.07}_{-0.08}$\\
SNF20060719-031 & $10.23^{+0.16}_{-0.19}$ & $-10.41^{+0.41}_{-0.33}$ & $0.10^{+0.06}_{-0.10}$\\
SNF20060720-042 & $9.12^{+0.35}_{-0.32}$ & $-9.43^{+0.47}_{-1.63}$ & $0.29^{+0.16}_{-0.19}$\\
SNF20060906-011 & $8.98^{+0.01}_{-0.01}$ & $-8.83^{+0.00}_{-0.00}$ & $0.07^{+0.00}_{-0.00}$\\
SNF20060907-000 & $10.02^{+0.24}_{-0.22}$ & $-11.26^{+1.78}_{-1.39}$ & $0.38^{+0.12}_{-0.12}$\\
SNF20060911-000 & $9.76^{+0.21}_{-0.05}$ & $-10.82^{+0.00}_{-0.27}$ & $0.10^{+0.03}_{-0.00}$\\
SNF20060911-006 & $8.90^{+0.57}_{-0.68}$ & $-10.61^{+1.02}_{-1.67}$ & $0.55^{+0.32}_{-0.27}$\\
SNF20060911-013 & $10.34^{+0.37}_{-0.34}$ & $-9.53^{+0.34}_{-0.41}$ & $0.42^{+0.17}_{-0.18}$\\
SNF20060911-014 & $8.70^{+0.32}_{-0.36}$ & $-9.42^{+0.24}_{-0.36}$ & $0.23^{+0.20}_{-0.16}$\\
SNF20060912-000 & $10.55^{+0.20}_{-0.19}$ & $-9.73^{+0.04}_{-0.68}$ & $0.12^{+0.08}_{-0.05}$\\
SNF20060912-004 & $10.29^{+0.01}_{-0.19}$ & $-9.19^{+0.00}_{-0.02}$ & $0.33^{+0.13}_{-0.00}$\\
SNF20060913-005 & $10.14^{+0.11}_{-0.08}$ & $-11.17^{+0.04}_{-0.09}$ & $0.19^{+0.03}_{-0.07}$\\
SNF20060913-010 & $9.75^{+0.19}_{-0.20}$ & $-9.69^{+0.34}_{-0.16}$ & $0.66^{+0.04}_{-0.07}$\\
SNF20060915-006 & $9.76^{+0.18}_{-0.18}$ & $-9.92^{+0.21}_{-0.24}$ & $0.18^{+0.08}_{-0.07}$\\
SNF20060916-002 & $8.65^{+0.12}_{-0.23}$ & $-9.59^{+0.33}_{-0.27}$ & $0.05^{+0.13}_{-0.05}$\\
SNF20060919-007 & $11.36^{+0.10}_{-0.13}$ & $-11.23^{+0.11}_{-0.15}$ & $0.31^{+0.07}_{-0.06}$\\
SNF20060919-008 & $9.04^{+0.19}_{-0.19}$ & $-9.78^{+0.51}_{-0.43}$ & $0.08^{+0.10}_{-0.08}$\\
SNF20060921-006 & $8.71^{+0.17}_{-0.27}$ & $-9.24^{+0.25}_{-0.15}$ & $0.01^{+0.13}_{-0.01}$\\
SNF20060923-001 & $10.67^{+0.23}_{-0.12}$ & $-10.50^{+0.13}_{-0.23}$ & $0.10^{+0.07}_{-0.08}$\\
SNF20061009-008 & $9.38^{+0.24}_{-0.14}$ & $-9.38^{+0.16}_{-0.24}$ & $0.21^{+0.07}_{-0.12}$\\
SNF20061010-003 & $11.31^{+0.20}_{-0.20}$ & $-9.28^{+0.21}_{-0.02}$ & $0.73^{+0.01}_{-0.14}$\\
SNF20061011-005 & $8.70^{+0.03}_{-0.37}$ & $-9.30^{+0.00}_{-0.31}$ & $0.01^{+0.18}_{-0.01}$\\
SNF20061019-005 & $9.93^{+0.23}_{-0.22}$ & $-9.67^{+0.24}_{-0.26}$ & $0.45^{+0.12}_{-0.11}$\\
SNF20061019-019 & $8.47^{+0.30}_{-0.43}$ & $-9.07^{+0.19}_{-0.30}$ & $0.22^{+0.23}_{-0.15}$\\
SNF20061020-000 & $10.26^{+0.01}_{-0.01}$ & $-10.09^{+0.00}_{-0.00}$ & $0.51^{+0.00}_{-0.00}$\\
SNF20061021-002 & $10.13^{+0.19}_{-0.34}$ & $-10.55^{+0.17}_{-0.29}$ & $0.20^{+0.22}_{-0.10}$\\
SNF20061021-003 & $11.18^{+0.01}_{-0.01}$ & $-8.89^{+0.00}_{-0.00}$ & $1.02^{+0.00}_{-0.00}$\\
SNF20061022-004 & $8.82^{+0.56}_{-0.51}$ & $-9.89^{+0.57}_{-1.19}$ & $0.37^{+0.25}_{-0.23}$\\
SNF20061022-005 & $10.03^{+0.01}_{-0.34}$ & $-11.00^{+0.41}_{-0.00}$ & $0.00^{+0.18}_{-0.00}$\\
SNF20061022-014 & $10.33^{+0.23}_{-0.14}$ & $-10.58^{+0.17}_{-0.24}$ & $0.33^{+0.09}_{-0.09}$\\
SNF20061023-022 & $9.64^{+0.27}_{-0.16}$ & $-9.37^{+0.16}_{-0.27}$ & $0.21^{+0.08}_{-0.13}$\\
SNF20061023-023 & $9.86^{+0.12}_{-0.12}$ & $-10.75^{+0.19}_{-0.18}$ & $0.00^{+0.03}_{-0.00}$\\
SNF20061023-027 & $9.64^{+0.11}_{-0.11}$ & $-9.90^{+0.69}_{-0.27}$ & $0.00^{+0.05}_{-0.00}$\\
SNF20061024-000 & $10.91^{+0.05}_{-0.01}$ & $-13.44^{+1.00}_{-0.00}$ & $0.56^{+0.00}_{-0.03}$\\
SNF20061024-012 & $7.40^{+0.18}_{-0.22}$ & $-8.91^{+0.08}_{-0.21}$ & $0.07^{+0.12}_{-0.07}$\\
SNF20061026-003 & $9.26^{+0.17}_{-0.17}$ & $-9.98^{+0.20}_{-0.22}$ & $0.00^{+0.09}_{-0.00}$\\
SNF20061026-004 & $10.37^{+0.23}_{-0.31}$ & $-9.25^{+0.20}_{-0.22}$ & $0.66^{+0.04}_{-0.10}$\\
SNF20061030-010 & $9.53^{+0.09}_{-0.29}$ & $-9.99^{+0.26}_{-0.25}$ & $0.04^{+0.08}_{-0.04}$\\
SNF20061101-003 & $7.48^{+0.38}_{-0.41}$ & $-9.15^{+0.26}_{-0.32}$ & $0.19^{+0.19}_{-0.19}$\\
SNF20061101-005 & $9.18^{+0.15}_{-0.23}$ & $-8.93^{+0.10}_{-0.22}$ & $0.07^{+0.11}_{-0.07}$\\
SNF20061106-003 & $10.90^{+0.14}_{-0.18}$ & $-10.50^{+0.18}_{-0.16}$ & $0.24^{+0.08}_{-0.06}$\\
SNF20061107-004 & $8.14^{+0.08}_{-0.12}$ & $-8.88^{+0.05}_{-0.20}$ & $0.00^{+0.03}_{-0.00}$\\
SNF20061107-027 & $10.18^{+0.45}_{-0.74}$ & $-11.30^{+0.88}_{-0.52}$ & $0.21^{+0.40}_{-0.21}$\\
SNF20061107-031 & $9.98^{+0.56}_{-0.30}$ & $-9.45^{+0.21}_{-0.40}$ & $0.37^{+0.15}_{-0.18}$\\
SNF20061108-001 & $10.36^{+0.20}_{-0.22}$ & $-10.78^{+0.25}_{-0.22}$ & $0.20^{+0.11}_{-0.10}$\\
SNF20061108-004 & $8.45^{+0.01}_{-0.11}$ & $-9.09^{+0.24}_{-0.00}$ & $0.00^{+0.06}_{-0.00}$\\
SNF20061109-002 & $10.70^{+0.01}_{-0.38}$ & $-10.24^{+0.02}_{-0.20}$ & $0.15^{+0.21}_{-0.00}$\\
SNF20061109-011 & $10.57^{+0.23}_{-0.21}$ & $-10.62^{+0.57}_{-1.59}$ & $0.46^{+0.10}_{-0.12}$\\
SNF20061109-015 & $9.84^{+0.28}_{-0.18}$ & $-9.94^{+0.32}_{-0.30}$ & $0.37^{+0.06}_{-0.09}$\\
SNF20061111-000 & $9.68^{+0.10}_{-0.11}$ & $-9.45^{+0.10}_{-0.12}$ & $0.25^{+0.04}_{-0.05}$\\
SNF20061111-002 & $9.02^{+0.36}_{-0.31}$ & $-9.30^{+0.33}_{-0.61}$ & $0.31^{+0.15}_{-0.18}$\\
SNF20061113-004 & $11.06^{+0.01}_{-0.15}$ & $-11.16^{+0.50}_{-0.12}$ & $0.53^{+0.09}_{-0.00}$\\
SNF20061114-006 & $10.05^{+0.24}_{-0.22}$ & $-9.69^{+0.25}_{-0.30}$ & $0.38^{+0.11}_{-0.12}$\\
SNF20070326-012 & $10.49^{+0.29}_{-0.29}$ & $-10.09^{+0.28}_{-0.37}$ & $0.17^{+0.13}_{-0.07}$\\
SNF20070326-023 & $10.22^{+0.26}_{-0.09}$ & $-11.66^{+0.63}_{-1.10}$ & $0.02^{+0.06}_{-0.02}$\\
SNF20070330-024 & $11.14^{+0.11}_{-0.12}$ & $-11.06^{+0.06}_{-0.00}$ & $0.23^{+0.00}_{-0.07}$\\
SNF20070331-013 & $7.79^{+0.07}_{-0.11}$ & $-8.86^{+0.04}_{-0.06}$ & $0.01^{+0.06}_{-0.01}$\\
SNF20070331-014 & $10.95^{+0.07}_{-0.10}$ & $-10.52^{+0.14}_{-0.04}$ & $0.26^{+0.06}_{-0.02}$\\
SNF20070402-001 & $9.86^{+0.01}_{-0.01}$ & $-9.58^{+0.00}_{-0.00}$ & $0.14^{+0.00}_{-0.00}$\\
SNF20070403-000 & $10.12^{+0.26}_{-0.26}$ & $-10.63^{+0.72}_{-1.47}$ & $0.70^{+0.13}_{-0.13}$\\
SNF20070403-001 & $11.01^{+0.38}_{-0.37}$ & $-10.07^{+0.24}_{-0.31}$ & $0.71^{+0.21}_{-0.24}$\\
SNF20070403-009 & $9.48^{+0.10}_{-0.72}$ & $-9.52^{+0.63}_{-0.18}$ & $0.66^{+0.25}_{-0.02}$\\
SNF20070404-002 & $10.97^{+0.25}_{-0.13}$ & $-9.30^{+0.27}_{-0.91}$ & $0.75^{+0.07}_{-0.15}$\\
SNF20070404-003 & $9.57^{+0.15}_{-0.53}$ & $-9.58^{+0.16}_{-0.27}$ & $0.28^{+0.32}_{-0.07}$\\
SNF20070404-006 & $10.12^{+0.28}_{-0.01}$ & $-9.01^{+0.00}_{-1.29}$ & $0.77^{+0.00}_{-0.13}$\\
SNF20070404-010 & $11.04^{+0.11}_{-0.26}$ & $-12.51^{+0.84}_{-1.22}$ & $0.59^{+0.14}_{-0.05}$\\
SNF20070408-013 & $9.19^{+0.18}_{-0.25}$ & $-9.55^{+0.25}_{-0.22}$ & $0.08^{+0.13}_{-0.08}$\\
SNF20070417-002 & $10.85^{+0.22}_{-0.23}$ & $-11.03^{+0.57}_{-0.28}$ & $0.36^{+0.12}_{-0.11}$\\
SNF20070418-007 & $8.93^{+0.01}_{-0.11}$ & $-9.09^{+0.24}_{-0.00}$ & $0.00^{+0.07}_{-0.00}$\\
SNF20070418-019 & $8.75^{+0.56}_{-0.66}$ & $-10.57^{+0.99}_{-1.66}$ & $0.53^{+0.31}_{-0.26}$\\
SNF20070418-026 & $9.61^{+0.20}_{-0.16}$ & $-8.91^{+0.00}_{-0.62}$ & $0.89^{+0.11}_{-0.00}$\\
SNF20070419-006 & $8.93^{+0.09}_{-0.19}$ & $-10.30^{+0.19}_{-0.20}$ & $0.00^{+0.10}_{-0.00}$\\
SNF20070419-011 & $8.57^{+0.06}_{-0.10}$ & $-9.43^{+0.63}_{-0.00}$ & $0.04^{+0.01}_{-0.04}$\\
SNF20070420-001 & $7.99^{+0.02}_{-0.09}$ & $-8.87^{+0.03}_{-0.23}$ & $0.00^{+0.05}_{-0.00}$\\
SNF20070422-003 & $8.31^{+0.39}_{-0.14}$ & $-9.14^{+0.13}_{-0.40}$ & $0.62^{+0.07}_{-0.06}$\\
SNF20070422-007 & $11.30^{+0.01}_{-0.47}$ & $-9.64^{+0.39}_{-0.00}$ & $0.36^{+0.20}_{-0.00}$\\
SNF20070424-003 & $9.39^{+0.32}_{-0.30}$ & $-9.66^{+0.33}_{-0.55}$ & $0.25^{+0.14}_{-0.16}$\\
SNF20070424-006 & $7.27^{+0.10}_{-0.42}$ & $-8.88^{+0.05}_{-0.25}$ & $0.04^{+0.24}_{-0.04}$\\
SNF20070425-010 & $7.73^{+0.18}_{-0.50}$ & $-9.43^{+0.23}_{-0.25}$ & $0.06^{+0.28}_{-0.06}$\\
SNF20070427-000 & $9.99^{+0.14}_{-0.21}$ & $-10.30^{+0.30}_{-0.19}$ & $0.16^{+0.06}_{-0.07}$\\
SNF20070427-001 & $10.41^{+0.20}_{-0.21}$ & $-10.88^{+0.24}_{-0.22}$ & $0.28^{+0.11}_{-0.11}$\\
SNF20070427-010 & $8.61^{+0.34}_{-0.43}$ & $-9.33^{+0.31}_{-0.40}$ & $0.18^{+0.17}_{-0.18}$\\
SNF20070429-000 & $9.99^{+0.44}_{-0.19}$ & $-9.63^{+0.23}_{-0.47}$ & $0.23^{+0.08}_{-0.11}$\\
SNF20070429-003 & $7.02^{+0.06}_{-0.13}$ & $-8.84^{+0.01}_{-0.04}$ & $0.03^{+0.06}_{-0.03}$\\
SNF20070429-007 & $10.51^{+0.01}_{-0.29}$ & $-10.29^{+0.18}_{-0.21}$ & $0.00^{+0.05}_{-0.00}$\\
SNF20070430-004 & $10.37^{+0.30}_{-0.31}$ & $-10.39^{+0.27}_{-0.27}$ & $0.22^{+0.17}_{-0.15}$\\
SNF20070504-012 & $7.13^{+0.41}_{-0.32}$ & $-9.24^{+0.29}_{-0.43}$ & $0.15^{+0.15}_{-0.15}$\\
SNF20070504-017 & $9.82^{+0.24}_{-0.18}$ & $-10.21^{+0.22}_{-0.26}$ & $0.13^{+0.08}_{-0.13}$\\
SNF20070506-006 & $9.75^{+0.13}_{-0.09}$ & $-10.17^{+0.17}_{-0.02}$ & $0.06^{+0.06}_{-0.06}$\\
SNF20070509-001 & $9.24^{+0.12}_{-0.12}$ & $-10.13^{+0.54}_{-0.30}$ & $0.00^{+0.08}_{-0.00}$\\
SNF20070513-002 & $9.11^{+0.16}_{-0.13}$ & $-8.95^{+0.12}_{-0.19}$ & $0.08^{+0.07}_{-0.08}$\\
SNF20070524-000 & $10.57^{+0.09}_{-0.10}$ & $-10.75^{+0.13}_{-0.10}$ & $0.00^{+0.04}_{-0.00}$\\
SNF20070528-000 & $10.73^{+0.34}_{-0.36}$ & $-10.14^{+0.36}_{-0.39}$ & $0.67^{+0.18}_{-0.18}$\\
SNF20070528-003 & $8.14^{+0.24}_{-0.36}$ & $-9.06^{+0.20}_{-0.32}$ & $0.08^{+0.17}_{-0.08}$\\
SNF20070530-003 & $9.90^{+0.31}_{-0.16}$ & $-9.45^{+0.19}_{-0.28}$ & $0.25^{+0.07}_{-0.13}$\\
SNF20070531-002 & $11.27^{+0.01}_{-0.01}$ & $-10.12^{+0.00}_{-0.00}$ & $0.55^{+0.00}_{-0.00}$\\
SNF20070531-009 & $9.55^{+0.38}_{-0.26}$ & $-9.08^{+0.20}_{-0.51}$ & $0.22^{+0.13}_{-0.18}$\\
SNF20070531-011 & $11.01^{+0.01}_{-0.01}$ & $-9.71^{+0.00}_{-0.00}$ & $0.49^{+0.00}_{-0.00}$\\
SNF20070604-000 & $10.71^{+0.07}_{-0.24}$ & $-9.90^{+0.35}_{-0.19}$ & $0.88^{+0.01}_{-0.00}$\\
SNF20070605-008 & $11.45^{+0.13}_{-0.26}$ & $-11.47^{+0.29}_{-0.14}$ & $0.12^{+0.13}_{-0.08}$\\
SNF20070605-009 & $8.48^{+0.21}_{-0.42}$ & $-8.98^{+0.14}_{-0.28}$ & $0.08^{+0.22}_{-0.08}$\\
SNF20070608-005 & $9.61^{+0.22}_{-0.21}$ & $-9.44^{+0.21}_{-0.25}$ & $0.30^{+0.11}_{-0.10}$\\
SNF20070617-008 & $10.87^{+0.23}_{-0.38}$ & $-9.70^{+0.28}_{-0.19}$ & $0.39^{+0.16}_{-0.12}$\\
SNF20070627-009 & $10.41^{+0.18}_{-0.12}$ & $-9.73^{+0.13}_{-0.26}$ & $0.45^{+0.06}_{-0.10}$\\
SNF20070628-002 & $10.99^{+0.07}_{-0.16}$ & $-10.53^{+0.01}_{-0.06}$ & $0.23^{+0.11}_{-0.04}$\\
SNF20070629-001 & $9.41^{+0.27}_{-0.29}$ & $-10.26^{+0.29}_{-0.32}$ & $0.18^{+0.16}_{-0.15}$\\
SNF20070630-005 & $11.33^{+0.39}_{-0.19}$ & $-11.09^{+0.25}_{-0.59}$ & $0.36^{+0.09}_{-0.21}$\\
SNF20070630-006 & $9.54^{+0.16}_{-0.13}$ & $-9.60^{+0.17}_{-0.21}$ & $0.21^{+0.06}_{-0.06}$\\
SNF20070630-009 & $11.33^{+0.13}_{-0.20}$ & $-11.19^{+0.21}_{-0.12}$ & $0.20^{+0.11}_{-0.06}$\\
SNF20070701-005 & $10.81^{+0.09}_{-0.06}$ & $-10.77^{+0.10}_{-0.03}$ & $0.21^{+0.02}_{-0.06}$\\
SNF20070703-007 & $8.77^{+0.43}_{-0.45}$ & $-10.28^{+0.56}_{-0.73}$ & $0.42^{+0.23}_{-0.22}$\\
SNF20070712-000 & $10.06^{+0.07}_{-0.08}$ & $-10.62^{+0.23}_{-0.12}$ & $0.09^{+0.04}_{-0.03}$\\
SNF20070712-002 & $8.27^{+0.44}_{-0.33}$ & $-9.25^{+0.30}_{-0.36}$ & $0.31^{+0.12}_{-0.22}$\\
SNF20070712-003 & $7.81^{+0.01}_{-0.01}$ & $-8.84^{+0.00}_{-0.00}$ & $0.03^{+0.00}_{-0.00}$\\
SNF20070713-000 & $9.10^{+0.19}_{-0.31}$ & $-10.27^{+0.70}_{-0.42}$ & $0.09^{+0.16}_{-0.09}$\\
SNF20070714-007 & $10.39^{+0.01}_{-0.01}$ & $-9.87^{+0.00}_{-0.00}$ & $0.51^{+0.00}_{-0.00}$\\
SNF20070714-008 & $10.47^{+0.13}_{-0.19}$ & $-9.97^{+0.10}_{-0.18}$ & $0.37^{+0.11}_{-0.06}$\\
SNF20070717-003 & $8.50^{+0.30}_{-0.28}$ & $-9.08^{+0.21}_{-0.40}$ & $0.28^{+0.15}_{-0.16}$\\
SNF20070718-005 & $8.39^{+0.10}_{-0.14}$ & $-8.83^{+0.00}_{-0.05}$ & $0.00^{+0.09}_{-0.00}$\\
SNF20070718-012 & $10.48^{+0.02}_{-0.58}$ & $-10.90^{+0.80}_{-0.00}$ & $0.47^{+0.24}_{-0.00}$\\
SNF20070718-026 & $9.66^{+0.23}_{-0.25}$ & $-9.20^{+0.25}_{-1.76}$ & $0.18^{+0.14}_{-0.12}$\\
SNF20070725-001 & $8.80^{+0.07}_{-0.13}$ & $-8.99^{+0.12}_{-0.31}$ & $0.00^{+0.05}_{-0.00}$\\
SNF20070726-005 & $9.98^{+0.22}_{-0.26}$ & $-8.96^{+0.13}_{-0.18}$ & $0.27^{+0.14}_{-0.10}$\\
SNF20070727-016 & $10.72^{+0.01}_{-0.11}$ & $-13.68^{+0.96}_{-0.00}$ & $0.00^{+0.00}_{-0.00}$\\
SNF20070730-002 & $8.36^{+0.10}_{-0.26}$ & $-9.74^{+0.21}_{-0.23}$ & $0.02^{+0.13}_{-0.02}$\\
SNF20070731-005 & $10.91^{+0.52}_{-0.48}$ & $-10.05^{+0.41}_{-0.55}$ & $0.47^{+0.24}_{-0.28}$\\
SNF20070802-000 & $10.89^{+0.16}_{-0.07}$ & $-11.45^{+0.08}_{-0.15}$ & $0.00^{+0.04}_{-0.00}$\\
SNF20070803-005 & $9.91^{+0.11}_{-0.14}$ & $-9.55^{+0.12}_{-0.17}$ & $0.30^{+0.08}_{-0.04}$\\
SNF20070806-026 & $10.57^{+0.01}_{-0.01}$ & $-11.67^{+0.00}_{-0.00}$ & $0.01^{+0.00}_{-0.00}$\\
SNF20070807-000 & $9.49^{+0.42}_{-0.37}$ & $-9.14^{+0.25}_{-0.66}$ & $0.39^{+0.19}_{-0.22}$\\
SNF20070807-002 & $10.28^{+0.30}_{-0.22}$ & $-9.81^{+0.29}_{-0.20}$ & $0.28^{+0.02}_{-0.15}$\\
SNF20070810-004 & $10.52^{+0.11}_{-0.14}$ & $-11.44^{+0.14}_{-0.11}$ & $0.06^{+0.07}_{-0.06}$\\
SNF20070816-002 & $10.19^{+0.01}_{-0.01}$ & $-9.66^{+0.00}_{-0.00}$ & $0.36^{+0.00}_{-0.00}$\\
SNF20070816-006 & $10.50^{+0.22}_{-0.19}$ & $-10.40^{+0.26}_{-0.26}$ & $0.44^{+0.10}_{-0.11}$\\
SNF20070817-003 & $10.27^{+0.89}_{-0.48}$ & $-9.36^{+0.01}_{-0.37}$ & $0.85^{+0.17}_{-0.47}$\\
SNF20070818-001 & $10.07^{+0.06}_{-0.13}$ & $-9.42^{+0.08}_{-0.08}$ & $0.40^{+0.06}_{-0.01}$\\
SNF20070819-007 & $10.58^{+0.01}_{-0.01}$ & $-10.81^{+0.00}_{-0.03}$ & $0.00^{+0.00}_{-0.00}$\\
SNF20070820-000 & $10.10^{+0.29}_{-0.31}$ & $-10.45^{+0.40}_{-0.40}$ & $0.21^{+0.16}_{-0.16}$\\
SNF20070820-006 & $8.41^{+0.42}_{-0.63}$ & $-9.07^{+0.21}_{-0.36}$ & $0.26^{+0.33}_{-0.23}$\\
SNF20070822-004 & $9.99^{+0.10}_{-0.13}$ & $-10.59^{+0.12}_{-0.18}$ & $0.00^{+0.07}_{-0.00}$\\
SNF20070824-001 & $9.60^{+0.15}_{-0.12}$ & $-10.76^{+0.20}_{-0.00}$ & $0.10^{+0.00}_{-0.10}$\\
SNF20070824-002 & $10.93^{+0.19}_{-0.21}$ & $-11.95^{+0.27}_{-0.31}$ & $0.21^{+0.08}_{-0.11}$\\
SNF20070824-003 & $9.66^{+0.20}_{-0.28}$ & $-10.78^{+0.38}_{-0.25}$ & $0.08^{+0.13}_{-0.08}$\\
SNF20070825-001 & $7.32^{+0.17}_{-0.17}$ & $-9.12^{+0.20}_{-0.48}$ & $0.03^{+0.12}_{-0.03}$\\
SNF20070826-006 & $11.39^{+0.01}_{-0.01}$ & $-11.17^{+0.00}_{-0.00}$ & $1.10^{+0.00}_{-0.00}$\\
SNF20070831-009 & $10.62^{+0.16}_{-0.16}$ & $-10.26^{+0.21}_{-0.18}$ & $0.30^{+0.07}_{-0.06}$\\
SNF20070831-015 & $9.89^{+0.19}_{-0.19}$ & $-10.64^{+0.30}_{-0.20}$ & $0.00^{+0.00}_{-0.00}$\\
SNF20070831-022 & $10.46^{+0.27}_{-0.20}$ & $-10.26^{+0.21}_{-0.19}$ & $0.41^{+0.11}_{-0.16}$\\
SNF20070831-025 & $11.08^{+0.26}_{-0.30}$ & $-10.61^{+0.42}_{-0.35}$ & $0.47^{+0.15}_{-0.13}$\\
SNF20070901-005 & $10.41^{+0.35}_{-0.24}$ & $-9.58^{+0.25}_{-0.37}$ & $0.60^{+0.12}_{-0.18}$\\
SNF20070901-016 & $11.09^{+0.15}_{-0.30}$ & $-9.88^{+0.15}_{-0.25}$ & $0.36^{+0.19}_{-0.06}$\\
SNF20070902-005 & $11.22^{+0.11}_{-0.46}$ & $-9.60^{+0.28}_{-0.05}$ & $0.78^{+0.19}_{-0.04}$\\
SNF20070902-018 & $10.37^{+0.28}_{-0.40}$ & $-9.67^{+0.31}_{-0.28}$ & $0.69^{+0.21}_{-0.13}$\\
SNF20070902-021 & $9.43^{+0.10}_{-0.25}$ & $-10.42^{+0.29}_{-0.23}$ & $0.02^{+0.13}_{-0.02}$\\
SNF20070903-001 & $9.68^{+0.20}_{-0.18}$ & $-9.38^{+0.14}_{-0.21}$ & $0.36^{+0.09}_{-0.09}$\\
SNF20070909-023 & $10.66^{+0.18}_{-0.15}$ & $-9.90^{+0.16}_{-0.17}$ & $0.37^{+0.07}_{-0.09}$\\
SNF20070910-005 & $10.26^{+0.04}_{-0.07}$ & $-12.76^{+0.27}_{-0.31}$ & $0.00^{+0.04}_{-0.00}$\\
SNF20070910-007 & $9.85^{+0.41}_{-0.41}$ & $-11.05^{+1.08}_{-0.68}$ & $0.35^{+0.22}_{-0.21}$\\
SNF20070912-000 & $8.68^{+0.16}_{-0.23}$ & $-8.94^{+0.12}_{-0.24}$ & $0.06^{+0.11}_{-0.06}$\\
SNF20070920-014 & $10.41^{+0.35}_{-0.38}$ & $-11.18^{+0.43}_{-0.39}$ & $0.28^{+0.20}_{-0.18}$\\
SNF20070930-008 & $10.25^{+0.09}_{-0.15}$ & $-12.13^{+0.18}_{-0.35}$ & $0.04^{+0.07}_{-0.04}$\\
SNF20071001-005 & $10.67^{+0.28}_{-0.22}$ & $-9.45^{+0.22}_{-0.31}$ & $0.49^{+0.11}_{-0.13}$\\
SNF20071001-012 & $9.58^{+0.07}_{-0.05}$ & $-9.13^{+0.06}_{-0.00}$ & $0.24^{+0.03}_{-0.03}$\\
SNF20071003-000 & $9.93^{+0.16}_{-0.14}$ & $-9.66^{+0.21}_{-0.23}$ & $0.25^{+0.06}_{-0.06}$\\
SNF20071003-001 & $8.66^{+0.07}_{-0.13}$ & $-8.89^{+0.05}_{-0.18}$ & $0.00^{+0.06}_{-0.00}$\\
SNF20071003-004 & $8.69^{+0.12}_{-0.20}$ & $-9.38^{+0.17}_{-0.17}$ & $0.05^{+0.10}_{-0.05}$\\
SNF20071003-016 & $9.03^{+0.36}_{-0.32}$ & $-9.62^{+0.39}_{-0.57}$ & $0.29^{+0.16}_{-0.18}$\\
SNF20071012-004 & $8.41^{+0.36}_{-0.31}$ & $-9.44^{+0.45}_{-0.69}$ & $0.36^{+0.16}_{-0.18}$\\
SNF20071015-000 & $10.53^{+0.19}_{-0.16}$ & $-10.03^{+0.18}_{-0.20}$ & $0.35^{+0.08}_{-0.08}$\\
SNF20071019-003 & $8.63^{+0.23}_{-0.19}$ & $-9.15^{+0.28}_{-1.54}$ & $0.36^{+0.10}_{-0.12}$\\
SNF20071021-000 & $9.61^{+0.23}_{-0.20}$ & $-9.49^{+0.19}_{-0.26}$ & $0.29^{+0.09}_{-0.11}$\\
SNF20071108-009 & $10.84^{+0.01}_{-0.01}$ & $-9.87^{+0.00}_{-0.00}$ & $0.52^{+0.00}_{-0.00}$\\
SNF20071108-018 & $7.42^{+0.44}_{-0.42}$ & $-9.62^{+0.40}_{-0.57}$ & $0.33^{+0.22}_{-0.21}$\\
SNF20071108-021 & $9.09^{+0.18}_{-0.19}$ & $-8.94^{+0.03}_{-0.31}$ & $0.17^{+0.08}_{-0.05}$\\
SNF20071109-003 & $9.58^{+0.12}_{-0.12}$ & $-10.55^{+0.00}_{-0.29}$ & $0.26^{+0.08}_{-0.00}$\\
SNF20071115-003 & $9.20^{+0.36}_{-0.34}$ & $-10.17^{+0.53}_{-0.83}$ & $0.31^{+0.17}_{-0.18}$\\
SNF20071117-006 & $8.46^{+0.39}_{-0.44}$ & $-10.31^{+0.60}_{-0.60}$ & $0.31^{+0.22}_{-0.20}$\\
SNF20071117-039 & $10.12^{+0.17}_{-0.15}$ & $-9.83^{+0.20}_{-0.21}$ & $0.21^{+0.06}_{-0.08}$\\
SNF20071117-060 & $10.94^{+0.09}_{-0.21}$ & $-9.58^{+0.00}_{-0.48}$ & $0.14^{+0.12}_{-0.00}$\\
SNF20071118-005 & $10.87^{+0.06}_{-0.10}$ & $-11.08^{+0.11}_{-0.15}$ & $0.00^{+0.02}_{-0.00}$\\
SNF20071118-006 & $8.71^{+0.38}_{-0.33}$ & $-9.63^{+0.39}_{-0.55}$ & $0.34^{+0.17}_{-0.19}$\\
SNF20080320-007 & $10.05^{+0.18}_{-0.17}$ & $-10.54^{+0.17}_{-0.20}$ & $0.21^{+0.09}_{-0.07}$\\
SNF20080322-000 & $10.39^{+0.32}_{-0.19}$ & $-10.06^{+0.23}_{-0.17}$ & $0.29^{+0.08}_{-0.08}$\\
SNF20080322-001 & $10.38^{+0.22}_{-0.16}$ & $-9.65^{+0.19}_{-0.28}$ & $0.26^{+0.05}_{-0.05}$\\
SNF20080322-003 & $9.84^{+0.09}_{-0.12}$ & $-11.77^{+0.24}_{-0.30}$ & $0.14^{+0.05}_{-0.05}$\\
SNF20080322-004 & $11.11^{+0.01}_{-0.01}$ & $-11.17^{+0.00}_{-0.00}$ & $1.06^{+0.00}_{-0.00}$\\
SNF20080322-005 & $9.12^{+0.26}_{-0.26}$ & $-9.81^{+0.28}_{-0.31}$ & $0.29^{+0.12}_{-0.12}$\\
SNF20080323-008 & $10.35^{+0.12}_{-0.12}$ & $-10.02^{+0.16}_{-0.12}$ & $0.15^{+0.05}_{-0.06}$\\
SNF20080323-009 & $10.58^{+0.07}_{-0.11}$ & $-10.91^{+0.14}_{-0.10}$ & $0.14^{+0.05}_{-0.04}$\\
SNF20080324-012 & $10.35^{+0.29}_{-0.28}$ & $-10.22^{+0.29}_{-0.33}$ & $0.60^{+0.14}_{-0.14}$\\
SNF20080329-003 & $10.52^{+0.23}_{-0.18}$ & $-10.52^{+0.19}_{-0.25}$ & $0.38^{+0.09}_{-0.12}$\\
SNF20080507-000 & $10.02^{+0.03}_{-0.20}$ & $-9.69^{+0.00}_{-0.19}$ & $0.08^{+0.04}_{-0.01}$\\
SNF20080510-000 & $8.62^{+0.26}_{-0.30}$ & $-9.71^{+0.31}_{-0.32}$ & $0.13^{+0.14}_{-0.13}$\\
SNF20080510-001 & $8.54^{+0.55}_{-0.65}$ & $-10.63^{+1.02}_{-1.67}$ & $0.53^{+0.31}_{-0.26}$\\
SNF20080510-005 & $10.19^{+0.01}_{-0.09}$ & $-13.53^{+0.00}_{-0.00}$ & $0.13^{+0.04}_{-0.00}$\\
SNF20080512-000 & $10.02^{+0.28}_{-0.27}$ & $-9.70^{+0.25}_{-0.28}$ & $0.24^{+0.13}_{-0.11}$\\
SNF20080512-008 & $8.88^{+0.55}_{-0.64}$ & $-10.52^{+0.97}_{-1.66}$ & $0.51^{+0.30}_{-0.26}$\\
SNF20080512-010 & $11.52^{+0.07}_{-0.13}$ & $-12.26^{+0.19}_{-0.06}$ & $0.00^{+0.01}_{-0.00}$\\
SNF20080514-000 & $9.28^{+0.23}_{-0.31}$ & $-9.47^{+0.41}_{-0.55}$ & $0.72^{+0.06}_{-0.08}$\\
SNF20080514-002 & $11.12^{+0.01}_{-0.44}$ & $-9.72^{+0.34}_{-0.00}$ & $0.62^{+0.18}_{-0.00}$\\
SNF20080515-003 & $10.73^{+0.13}_{-0.13}$ & $-11.38^{+0.22}_{-0.20}$ & $0.27^{+0.06}_{-0.07}$\\
SNF20080516-000 & $8.63^{+0.42}_{-0.25}$ & $-9.04^{+0.16}_{-0.27}$ & $0.36^{+0.11}_{-0.22}$\\
SNF20080516-021 & $10.47^{+0.18}_{-0.20}$ & $-10.54^{+0.23}_{-0.25}$ & $0.48^{+0.09}_{-0.09}$\\
SNF20080516-022 & $10.34^{+0.24}_{-0.13}$ & $-10.46^{+0.22}_{-0.09}$ & $0.30^{+0.07}_{-0.12}$\\
SNF20080517-000 & $10.69^{+0.18}_{-0.17}$ & $-10.49^{+0.19}_{-0.18}$ & $0.28^{+0.07}_{-0.09}$\\
SNF20080517-010 & $8.82^{+0.48}_{-0.33}$ & $-9.18^{+0.25}_{-0.36}$ & $0.50^{+0.13}_{-0.26}$\\
SNF20080517-013 & $10.53^{+0.21}_{-0.14}$ & $-9.85^{+0.19}_{-0.31}$ & $0.25^{+0.06}_{-0.07}$\\
SNF20080522-000 & $9.75^{+0.21}_{-0.13}$ & $-9.75^{+0.13}_{-0.23}$ & $0.27^{+0.04}_{-0.04}$\\
SNF20080522-001 & $9.88^{+0.18}_{-0.18}$ & $-10.10^{+0.21}_{-0.24}$ & $0.15^{+0.08}_{-0.08}$\\
SNF20080522-004 & $10.58^{+0.25}_{-0.29}$ & $-10.86^{+0.71}_{-1.32}$ & $0.28^{+0.14}_{-0.12}$\\
SNF20080522-011 & $8.90^{+0.11}_{-0.06}$ & $-9.60^{+0.12}_{-0.17}$ & $0.14^{+0.03}_{-0.02}$\\
SNF20080528-000 & $10.78^{+0.20}_{-0.22}$ & $-10.08^{+0.26}_{-0.25}$ & $0.59^{+0.11}_{-0.10}$\\
SNF20080529-001 & $11.68^{+0.01}_{-0.01}$ & $-11.53^{+0.00}_{-0.00}$ & $1.00^{+0.00}_{-0.00}$\\
SNF20080531-000 & $10.18^{+0.24}_{-0.17}$ & $-9.44^{+0.03}_{-0.66}$ & $0.22^{+0.06}_{-0.12}$\\
SNF20080531-003 & $10.84^{+0.19}_{-0.19}$ & $-10.46^{+0.18}_{-0.22}$ & $0.64^{+0.10}_{-0.10}$\\
SNF20080610-000 & $9.32^{+0.01}_{-0.08}$ & $-9.77^{+0.49}_{-0.44}$ & $0.00^{+0.00}_{-0.00}$\\
SNF20080610-003 & $8.62^{+0.40}_{-0.20}$ & $-8.98^{+0.12}_{-0.24}$ & $0.32^{+0.09}_{-0.24}$\\
SNF20080612-003 & $10.18^{+0.01}_{-0.06}$ & $-9.35^{+0.00}_{-0.02}$ & $1.32^{+0.03}_{-0.00}$\\
SNF20080613-008 & $10.49^{+0.09}_{-0.16}$ & $-10.47^{+0.25}_{-0.10}$ & $0.00^{+0.09}_{-0.00}$\\
SNF20080614-010 & $10.50^{+0.20}_{-0.16}$ & $-11.87^{+0.38}_{-0.69}$ & $0.20^{+0.08}_{-0.11}$\\
SNF20080618-008 & $11.19^{+0.27}_{-0.20}$ & $-11.12^{+0.26}_{-0.30}$ & $0.30^{+0.10}_{-0.14}$\\
SNF20080620-000 & $8.88^{+0.20}_{-0.18}$ & $-9.97^{+0.51}_{-0.39}$ & $0.18^{+0.10}_{-0.09}$\\
SNF20080623-000 & $9.57^{+0.30}_{-0.27}$ & $-9.03^{+0.17}_{-0.24}$ & $0.28^{+0.12}_{-0.13}$\\
SNF20080623-001 & $8.86^{+0.25}_{-0.18}$ & $-10.06^{+0.57}_{-0.35}$ & $0.14^{+0.09}_{-0.14}$\\
SNF20080623-007 & $10.64^{+0.30}_{-0.18}$ & $-11.40^{+1.15}_{-1.34}$ & $0.88^{+0.11}_{-0.16}$\\
SNF20080626-002 & $9.01^{+0.14}_{-0.11}$ & $-9.38^{+0.13}_{-0.18}$ & $0.21^{+0.05}_{-0.05}$\\
SNF20080629-004 & $10.55^{+0.34}_{-0.32}$ & $-10.45^{+0.53}_{-1.06}$ & $0.27^{+0.17}_{-0.17}$\\
SNF20080702-000 & $9.85^{+0.28}_{-0.26}$ & $-10.07^{+0.33}_{-0.37}$ & $0.29^{+0.12}_{-0.14}$\\
SNF20080706-004 & $8.89^{+0.41}_{-0.06}$ & $-8.95^{+0.07}_{-0.56}$ & $0.48^{+0.00}_{-0.09}$\\
SNF20080707-012 & $9.72^{+0.44}_{-0.67}$ & $-9.48^{+0.44}_{-0.68}$ & $0.30^{+0.31}_{-0.24}$\\
SNF20080714-008 & $9.52^{+0.13}_{-0.25}$ & $-10.83^{+0.28}_{-0.19}$ & $0.03^{+0.13}_{-0.03}$\\
SNF20080717-000 & $10.45^{+0.44}_{-0.93}$ & $-9.89^{+0.28}_{-0.43}$ & $0.47^{+0.59}_{-0.21}$\\
SNF20080717-001 & $10.72^{+0.07}_{-0.35}$ & $-11.08^{+0.15}_{-0.13}$ & $0.04^{+0.20}_{-0.00}$\\
SNF20080717-002 & $9.10^{+0.35}_{-0.33}$ & $-9.41^{+0.35}_{-0.49}$ & $0.25^{+0.15}_{-0.18}$\\
SNF20080720-001 & $10.53^{+0.32}_{-0.32}$ & $-10.47^{+0.33}_{-0.32}$ & $0.55^{+0.17}_{-0.17}$\\
SNF20080723-003 & $10.71^{+0.43}_{-0.29}$ & $-10.62^{+0.49}_{-0.76}$ & $0.19^{+0.14}_{-0.19}$\\
SNF20080723-012 & $8.32^{+0.29}_{-0.27}$ & $-9.44^{+0.33}_{-0.44}$ & $0.16^{+0.14}_{-0.16}$\\
SNF20080725-000 & $10.19^{+0.34}_{-0.29}$ & $-9.99^{+0.34}_{-0.45}$ & $0.31^{+0.14}_{-0.16}$\\
SNF20080725-003 & $10.63^{+0.29}_{-0.27}$ & $-10.24^{+0.28}_{-0.34}$ & $0.48^{+0.14}_{-0.17}$\\
SNF20080725-004 & $9.89^{+0.17}_{-0.18}$ & $-10.38^{+0.20}_{-0.20}$ & $0.16^{+0.08}_{-0.09}$\\
SNF20080731-000 & $10.14^{+0.36}_{-0.19}$ & $-12.23^{+0.79}_{-0.99}$ & $0.50^{+0.10}_{-0.21}$\\
SNF20080731-001 & $10.51^{+0.28}_{-0.27}$ & $-10.55^{+0.35}_{-0.34}$ & $0.18^{+0.12}_{-0.15}$\\
SNF20080801-005 & $9.31^{+0.30}_{-0.22}$ & $-9.52^{+0.24}_{-0.44}$ & $0.21^{+0.11}_{-0.16}$\\
SNF20080802-006 & $10.56^{+0.31}_{-0.26}$ & $-10.87^{+0.41}_{-0.63}$ & $0.38^{+0.13}_{-0.16}$\\
SNF20080803-000 & $11.27^{+0.01}_{-0.01}$ & $-9.93^{+0.00}_{-0.00}$ & $1.20^{+0.00}_{-0.00}$\\
SNF20080805-007 & $10.45^{+0.25}_{-0.21}$ & $-9.65^{+0.24}_{-0.30}$ & $0.48^{+0.10}_{-0.12}$\\
SNF20080806-002 & $10.15^{+0.20}_{-0.16}$ & $-9.57^{+0.17}_{-0.20}$ & $0.29^{+0.07}_{-0.10}$\\
SNF20080808-002 & $9.86^{+0.21}_{-0.10}$ & $-10.45^{+0.16}_{-0.33}$ & $0.02^{+0.05}_{-0.02}$\\
SNF20080809-006 & $9.93^{+0.38}_{-0.28}$ & $-9.40^{+0.32}_{-0.22}$ & $0.47^{+0.09}_{-0.20}$\\
SNF20080810-001 & $10.68^{+0.23}_{-0.14}$ & $-10.69^{+0.21}_{-0.27}$ & $0.21^{+0.06}_{-0.11}$\\
SNF20080812-003 & $10.78^{+0.08}_{-0.25}$ & $-11.40^{+0.94}_{-0.03}$ & $0.06^{+0.13}_{-0.06}$\\
SNF20080813-000 & $10.03^{+0.13}_{-0.14}$ & $-11.48^{+0.20}_{-0.17}$ & $0.21^{+0.07}_{-0.06}$\\
SNF20080813-002 & $9.73^{+0.21}_{-0.07}$ & $-9.91^{+0.13}_{-0.37}$ & $0.00^{+0.00}_{-0.00}$\\
SNF20080815-017 & $11.11^{+0.29}_{-0.22}$ & $-10.56^{+0.21}_{-0.27}$ & $0.41^{+0.12}_{-0.15}$\\
SNF20080816-009 & $10.36^{+0.17}_{-0.14}$ & $-9.60^{+0.17}_{-0.19}$ & $0.51^{+0.06}_{-0.08}$\\
SNF20080817-005 & $11.22^{+0.19}_{-0.20}$ & $-10.77^{+0.24}_{-0.19}$ & $0.48^{+0.11}_{-0.09}$\\
SNF20080821-000 & $10.71^{+0.22}_{-0.16}$ & $-11.45^{+2.00}_{-2.13}$ & $0.33^{+0.09}_{-0.13}$\\
SNF20080822-003 & $11.21^{+0.05}_{-0.01}$ & $-12.94^{+0.00}_{-0.15}$ & $0.00^{+0.00}_{-0.00}$\\
SNF20080822-005 & $10.68^{+0.18}_{-0.19}$ & $-10.14^{+0.24}_{-0.21}$ & $0.37^{+0.07}_{-0.08}$\\
SNF20080825-006 & $11.39^{+0.16}_{-0.10}$ & $-9.29^{+0.07}_{-0.17}$ & $0.98^{+0.05}_{-0.07}$\\
SNF20080825-010 & $11.19^{+0.36}_{-0.38}$ & $-9.77^{+0.36}_{-1.26}$ & $0.59^{+0.18}_{-0.17}$\\
SNF20080828-003 & $10.68^{+0.07}_{-0.14}$ & $-11.32^{+0.16}_{-0.18}$ & $0.00^{+0.05}_{-0.00}$\\
SNF20080903-002 & $9.94^{+0.19}_{-0.15}$ & $-9.48^{+0.18}_{-0.25}$ & $0.32^{+0.07}_{-0.09}$\\
SNF20080906-002 & $8.47^{+0.17}_{-0.16}$ & $-8.87^{+0.06}_{-0.12}$ & $0.07^{+0.10}_{-0.07}$\\
SNF20080906-009 & $9.02^{+0.25}_{-0.19}$ & $-9.56^{+0.22}_{-0.34}$ & $0.18^{+0.09}_{-0.12}$\\
SNF20080908-000 & $8.11^{+0.06}_{-0.07}$ & $-8.87^{+0.11}_{-0.04}$ & $0.03^{+0.04}_{-0.03}$\\
SNF20080909-024 & $8.68^{+0.45}_{-0.50}$ & $-10.31^{+0.62}_{-0.93}$ & $0.45^{+0.25}_{-0.23}$\\
SNF20080909-030 & $8.58^{+0.03}_{-0.09}$ & $-9.08^{+0.16}_{-0.28}$ & $0.00^{+0.00}_{-0.00}$\\
SNF20080910-005 & $10.44^{+0.23}_{-0.18}$ & $-9.86^{+0.21}_{-0.19}$ & $0.30^{+0.09}_{-0.12}$\\
SNF20080910-007 & $6.93^{+0.30}_{-0.26}$ & $-9.19^{+0.27}_{-0.37}$ & $0.10^{+0.12}_{-0.10}$\\
SNF20080911-007 & $10.83^{+0.48}_{-0.01}$ & $-12.29^{+0.00}_{-0.48}$ & $0.00^{+0.00}_{-0.00}$\\
SNF20080911-012 & $10.77^{+0.20}_{-0.22}$ & $-10.75^{+0.21}_{-0.23}$ & $0.13^{+0.12}_{-0.11}$\\
SNF20080913-031 & $10.71^{+0.20}_{-0.27}$ & $-10.46^{+0.45}_{-0.40}$ & $0.74^{+0.13}_{-0.10}$\\
SNF20080913-034 & $11.05^{+0.41}_{-0.39}$ & $-10.65^{+0.91}_{-0.53}$ & $0.41^{+0.19}_{-0.22}$\\
SNF20080917-002 & $9.85^{+0.13}_{-0.11}$ & $-9.52^{+0.14}_{-0.17}$ & $0.30^{+0.05}_{-0.06}$\\
SNF20080918-000 & $10.17^{+0.19}_{-0.23}$ & $-10.43^{+0.31}_{-0.20}$ & $0.22^{+0.12}_{-0.09}$\\
SNF20080918-002 & $9.87^{+0.38}_{-0.26}$ & $-9.93^{+0.30}_{-0.31}$ & $0.22^{+0.14}_{-0.18}$\\
SNF20080919-001 & $8.02^{+0.01}_{-0.18}$ & $-8.83^{+0.00}_{-0.05}$ & $0.00^{+0.08}_{-0.00}$\\
SNF20080919-002 & $9.89^{+0.16}_{-0.12}$ & $-9.98^{+0.13}_{-0.18}$ & $0.19^{+0.05}_{-0.07}$\\
SNF20080920-000 & $9.79^{+0.01}_{-0.18}$ & $-10.16^{+0.26}_{-0.08}$ & $0.00^{+0.08}_{-0.00}$\\
SNF20080922-009 & $10.50^{+0.38}_{-0.35}$ & $-9.99^{+0.42}_{-0.56}$ & $0.50^{+0.18}_{-0.19}$\\
SNF20080926-009 & $9.24^{+0.34}_{-0.28}$ & $-9.12^{+0.22}_{-0.38}$ & $0.28^{+0.12}_{-0.16}$\\
SNF20080926-013 & $10.29^{+0.18}_{-0.19}$ & $-9.81^{+0.21}_{-0.23}$ & $0.32^{+0.08}_{-0.08}$\\
SNF20080926-014 & $11.15^{+0.11}_{-0.07}$ & $-9.06^{+0.16}_{-0.55}$ & $1.01^{+0.01}_{-0.07}$\\
SNF20080927-001 & $8.83^{+0.10}_{-0.22}$ & $-9.79^{+0.50}_{-0.51}$ & $0.00^{+0.13}_{-0.00}$\\
PTF09dlc & $8.88^{+0.25}_{-0.36}$ & $-9.62^{+0.26}_{-0.37}$ & $0.27^{+0.21}_{-0.12}$\\
PTF09dnl & $7.29^{+0.32}_{-0.31}$ & $-10.11^{+1.13}_{-2.37}$ & $0.22^{+0.18}_{-0.17}$\\
PTF09dnp & $11.04^{+0.07}_{-0.01}$ & $-8.87^{+0.00}_{-0.07}$ & $0.98^{+0.00}_{-0.01}$\\
PTF09foz & $10.50^{+0.14}_{-0.15}$ & $-11.34^{+0.28}_{-0.24}$ & $0.25^{+0.06}_{-0.07}$\\
PTF10acdh & $10.95^{+0.01}_{-0.26}$ & $-9.85^{+0.25}_{-0.00}$ & $0.64^{+0.15}_{-0.00}$\\
PTF10hmv & $8.05^{+0.01}_{-0.05}$ & $-10.33^{+0.00}_{-0.22}$ & $0.00^{+0.02}_{-0.00}$\\
PTF10icb & $9.29^{+0.09}_{-0.20}$ & $-10.19^{+0.23}_{-0.71}$ & $0.03^{+0.10}_{-0.03}$\\
PTF10mwb & $9.37^{+0.21}_{-0.10}$ & $-10.82^{+0.42}_{-0.14}$ & $0.32^{+0.05}_{-0.08}$\\
PTF10ndc & $8.96^{+0.34}_{-0.32}$ & $-9.58^{+0.60}_{-2.00}$ & $0.24^{+0.16}_{-0.19}$\\
PTF10qjl & $8.78^{+0.26}_{-0.23}$ & $-9.07^{+0.19}_{-0.30}$ & $0.19^{+0.11}_{-0.12}$\\
PTF10qjq & $9.83^{+0.17}_{-0.15}$ & $-9.78^{+0.25}_{-0.22}$ & $0.26^{+0.05}_{-0.05}$\\
PTF10qyz & $8.21^{+0.17}_{-0.18}^\dag$ & $-11.23^{+0.22}_{-0.20}$ & $0.09^{+0.08}_{-0.09}$\\
PTF10tce & $10.17^{+0.03}_{-0.08}$ & $-10.93^{+0.07}_{-0.02}$ & $0.00^{+0.01}_{-0.00}$\\
PTF10wnm & $9.80^{+0.01}_{-0.01}^\dag$ & $-10.19^{+0.00}_{-0.00}$ & $0.00^{+0.00}_{-0.00}$\\
PTF10wof & $9.52^{+0.01}_{-0.01}$ & $-10.36^{+0.00}_{-0.00}$ & $0.02^{+0.00}_{-0.00}$\\
PTF10xyt & $9.00^{+0.01}_{-0.06}^\dag$ & $-10.10^{+0.00}_{-0.00}$ & $0.05^{+0.04}_{-0.00}$\\
PTF10ygu & $10.73^{+0.14}_{-0.12}$ & $-10.20^{+0.14}_{-0.33}$ & $0.26^{+0.03}_{-0.04}$\\
PTF10yut & $10.35^{+0.01}_{-0.01}^\dag$ & $-10.03^{+0.00}_{-0.00}$ & $0.53^{+0.00}_{-0.00}$\\
PTF10zdk & $9.34^{+0.18}_{-0.11}^\dag$ & $-9.41^{+0.20}_{-0.17}$ & $0.03^{+0.06}_{-0.03}$\\
SN2004dt & $10.76^{+0.01}_{-0.01}$ & $-11.74^{+0.00}_{-0.00}$ & $0.00^{+0.00}_{-0.00}$\\
SN2004ef & $10.91^{+0.14}_{-0.17}$ & $-10.35^{+0.22}_{-0.17}$ & $0.26^{+0.07}_{-0.07}$\\
SN2004gc & $10.31^{+0.29}_{-0.15}$ & $-11.80^{+2.05}_{-2.18}$ & $0.21^{+0.09}_{-0.17}$\\
SN2004gs & $11.03^{+0.06}_{-0.03}$ & $-11.95^{+0.04}_{-0.07}$ & $0.13^{+0.02}_{-0.02}$\\
SN2005L & $11.03^{+0.16}_{-0.11}$ & $-9.72^{+0.15}_{-0.25}$ & $0.29^{+0.05}_{-0.07}$\\
SN2005M & $9.76^{+0.27}_{-0.21}$ & $-9.34^{+0.15}_{-0.29}$ & $0.18^{+0.13}_{-0.04}$\\
SN2005ac & $10.13^{+0.23}_{-0.23}$ & $-12.11^{+0.97}_{-1.44}$ & $0.41^{+0.12}_{-0.12}$\\
SN2005ag & $11.44^{+0.01}_{-0.01}$ & $-10.04^{+0.00}_{-0.00}$ & $0.67^{+0.00}_{-0.00}$\\
SN2005ak & $10.53^{+0.01}_{-0.01}$ & $-8.96^{+0.00}_{-0.00}$ & $1.08^{+0.00}_{-0.00}$\\
SN2005al & $10.88^{+0.16}_{-0.23}$ & $-12.10^{+0.35}_{-0.59}$ & $0.27^{+0.04}_{-0.08}$\\
SN2005bc & $10.37^{+0.29}_{-0.28}$ & $-10.60^{+0.47}_{-0.82}$ & $0.31^{+0.14}_{-0.14}$\\
SN2005bg & $10.04^{+0.39}_{-0.16}$ & $-9.68^{+0.24}_{-0.21}$ & $0.24^{+0.07}_{-0.15}$\\
SN2005bl & $11.37^{+0.41}_{-0.68}$ & $-11.56^{+0.76}_{-0.45}$ & $0.19^{+0.32}_{-0.19}$\\
SN2005cf & $9.47^{+0.10}_{-0.27}$ & $-9.56^{+0.12}_{-0.26}$ & $0.18^{+0.09}_{-0.03}$\\
SN2005cg & $8.15^{+0.20}_{-0.21}$ & $-9.58^{+0.41}_{-0.83}$ & $0.05^{+0.10}_{-0.05}$\\
SN2005de & $10.48^{+0.29}_{-0.23}$ & $-9.54^{+0.22}_{-0.29}$ & $0.57^{+0.11}_{-0.13}$\\
SN2005dh & $10.40^{+0.21}_{-0.19}$ & $-10.87^{+0.33}_{-0.29}$ & $0.28^{+0.08}_{-0.08}$\\
SN2005dm & $10.92^{+0.14}_{-0.16}$ & $-11.12^{+0.24}_{-0.20}$ & $0.33^{+0.07}_{-0.07}$\\
SN2005ec & $11.36^{+0.39}_{-0.48}$ & $-10.57^{+0.76}_{-1.37}$ & $0.47^{+0.25}_{-0.20}$\\
SN2005el & $10.93^{+0.34}_{-0.36}$ & $-10.23^{+0.38}_{-0.36}$ & $0.37^{+0.18}_{-0.17}$\\
SN2005hc & $10.60^{+0.01}_{-0.01}$ & $-9.63^{+0.00}_{-0.00}$ & $0.40^{+0.00}_{-0.00}$\\
SN2005hj & $9.40^{+0.03}_{-0.10}$ & $-10.79^{+0.00}_{-0.03}$ & $0.18^{+0.06}_{-0.01}$\\
SN2005ir & $10.23^{+0.12}_{-0.04}$ & $-10.48^{+0.05}_{-0.15}$ & $0.14^{+0.01}_{-0.05}$\\
SN2005ki & $11.47^{+0.06}_{-0.28}$ & $-9.81^{+0.08}_{-0.30}$ & $0.52^{+0.17}_{-0.04}$\\
SN2005km & $10.84^{+0.13}_{-0.16}$ & $-10.85^{+0.20}_{-0.17}$ & $0.33^{+0.09}_{-0.05}$\\
SN2006ac & $10.98^{+0.12}_{-0.13}$ & $-10.26^{+0.17}_{-0.16}$ & $0.25^{+0.04}_{-0.03}$\\
SN2006ar & $10.03^{+0.11}_{-0.17}$ & $-10.51^{+0.15}_{-0.23}$ & $0.16^{+0.04}_{-0.04}$\\
SN2006bd & $11.69^{+0.01}_{-0.01}$ & $-8.84^{+0.00}_{-0.00}$ & $1.17^{+0.00}_{-0.00}$\\
SN2006bk & $11.60^{+0.06}_{-0.18}$ & $-12.72^{+0.36}_{-0.80}$ & $0.00^{+0.05}_{-0.00}$\\
SN2006bm & $10.55^{+0.19}_{-0.24}$ & $-11.05^{+0.22}_{-0.24}$ & $0.39^{+0.13}_{-0.08}$\\
SN2006bq & $11.04^{+0.07}_{-0.14}$ & $-12.95^{+1.17}_{-1.50}$ & $0.50^{+0.08}_{-0.03}$\\
SN2006bt & $11.72^{+0.01}_{-0.01}$ & $-12.13^{+0.00}_{-0.00}$ & $1.02^{+0.00}_{-0.00}$\\
SN2006cj & $10.60^{+0.13}_{-0.29}$ & $-9.36^{+0.26}_{-0.15}$ & $0.50^{+0.11}_{-0.08}$\\
SN2006dm & $10.80^{+0.10}_{-0.04}$ & $-11.71^{+0.04}_{-0.05}$ & $0.13^{+0.03}_{-0.00}$\\
SN2006do & $11.04^{+0.15}_{-0.19}$ & $-11.02^{+0.19}_{-0.17}$ & $0.32^{+0.09}_{-0.07}$\\
SN2006ob & $11.29^{+0.01}_{-0.05}$ & $-11.38^{+0.06}_{-0.00}$ & $0.04^{+0.03}_{-0.00}$\\
SN2007ba & $11.18^{+0.28}_{-0.12}$ & $-10.82^{+0.09}_{-0.36}$ & $0.49^{+0.06}_{-0.15}$\\
SN2007bc & $10.93^{+0.34}_{-0.40}$ & $-11.11^{+1.06}_{-2.10}$ & $0.32^{+0.18}_{-0.13}$\\
SN2007bd & $10.70^{+0.01}_{-0.10}$ & $-10.62^{+0.13}_{-0.00}$ & $0.29^{+0.06}_{-0.00}$\\
SN2007cq & $9.70^{+0.08}_{-0.11}$ & $-10.60^{+0.21}_{-0.18}$ & $0.00^{+0.01}_{-0.00}$\\
SN2007fr & $11.24^{+0.01}_{-0.01}$ & $-12.24^{+0.00}_{-0.00}$ & $0.00^{+0.00}_{-0.00}$\\
SN2007kk & $11.32^{+0.29}_{-0.20}$ & $-10.82^{+0.26}_{-0.15}$ & $0.23^{+0.09}_{-0.13}$\\
SN2007le & $10.48^{+0.01}_{-0.01}$ & $-10.47^{+0.00}_{-0.00}$ & $0.09^{+0.00}_{-0.00}$\\
SN2007nq & $12.12^{+0.01}_{-0.01}$ & $-12.58^{+0.00}_{-0.00}$ & $1.16^{+0.00}_{-0.00}$\\
SN2007qe & $8.79^{+0.04}_{-0.06}$ & $-10.72^{+0.18}_{-0.03}$ & $0.03^{+0.00}_{-0.03}$\\
SN2008ec & $10.84^{+0.05}_{-0.09}$ & $-10.04^{+0.06}_{-0.04}$ & $0.17^{+0.03}_{-0.03}$\\
SN2009hi & $11.51^{+0.08}_{-0.15}$ & $-12.30^{+0.11}_{-0.11}$ & $0.00^{+0.09}_{-0.00}$\\
SN2009hs & $11.70^{+0.21}_{-0.25}$ & $-10.73^{+0.27}_{-0.28}$ & $0.48^{+0.13}_{-0.10}$\\
SN2009ig & $10.56^{+0.22}_{-0.25}$ & $-10.59^{+0.32}_{-0.43}$ & $0.27^{+0.12}_{-0.11}$\\
SN2010dt & $11.17^{+0.01}_{-0.16}$ & $-9.97^{+0.18}_{-0.00}$ & $0.56^{+0.03}_{-0.00}$\\
SN2010ex & $9.81^{+0.14}_{-0.11}$ & $-9.61^{+0.16}_{-0.20}$ & $0.31^{+0.05}_{-0.05}$\\
\enddata
\end{deluxetable*}

